Meta-local density functionals: a new rung on Jacob's ladder

The homogeneous electron gas (HEG) is a key ingredient in the construction of most exchange-correlation functionals of density-functional theory. Often, the energy of the HEG is parameterized as a function of its spin density $n$, leading to the local density approximation (LDA) for inhomogeneous systems. However, the connection between the electron density and kinetic energy density of the HEG can be used to generalize the LDA by evaluating it on a weighted geometric average of the local spin density and the spin density of a HEG that has the local kinetic energy density of the inhomogeneous system, with a mixing ratio $x$. This leads to a new family of functionals that we term meta-local density approximations (meta-LDAs), which are still exact for the HEG, which are derived only from properties of the HEG, and which form a new rung of Jacob's ladder of density functionals. The first functional of this ladder, the local $\tau$ approximation (LTA) of Ernzerhof and Scuseria that corresponds to $x=1$ is unfortunately not stable enough to be used in self-consistent field calculations, because it leads to divergent potentials as we show in this work. However, a geometric averaging of the LDA and LTA densities with smaller values of $x$ not only leads to numerical stability of the resulting functional, but also yields more accurate exchange energies in atomic calculations than the LDA, the LTA, or the tLDA functional ($x=1/4$) of Eich and Hellgren. We choose $x=0.50$ as it gives the best total energy in self-consistent exchange-only calculations for the argon atom. Atomization energy benchmarks confirm that the choice $x=0.50$ also yields improved energetics in combination with correlation functionals in molecules, almost eliminating the well-known overbinding of the LDA and reducing its error by two thirds.

==> atomization_energies.txt <==
This file contains the raw atomization energies from the calculations
with Psi4. The contains tables for each functional, with the following
data in the columns:

1) name of the molecule in the W4-17 database
2) calculated atomization energy in kcal/mol
3) vs
4) the W4-17 atomization energy in kcal/mol
5) difference
6) the error in the calculated atomization energy

At the end of the table, the resulting mean and mean absolute errors
are given in kcal/mol.


*** HF ***
        acetaldehyde   492.124 vs   677.850 difference  -185.726
              acetic   565.577 vs   803.970 difference  -238.393
               alcl3   244.325 vs   312.640 difference   -68.315
                alcl    92.591 vs   122.620 difference   -30.029
                alf3   323.386 vs   430.960 difference  -107.574
                 alf   120.136 vs   163.790 difference   -43.654
                alh3   168.642 vs   213.170 difference   -44.528
                 alh    52.625 vs    73.580 difference   -20.955
              allene   524.165 vs   704.070 difference  -179.905
               allyl   590.869 vs   766.855 difference  -175.986
                b2h6   486.402 vs   607.020 difference  -120.618
             benzene  1028.118 vs  1368.800 difference  -340.682
         beta-lactim   685.256 vs   993.865 difference  -308.609
                 bf3   364.044 vs   470.960 difference  -106.916
                  bf   137.828 vs   182.530 difference   -44.702
                 bh3   232.248 vs   281.280 difference   -49.032
                bhf2   322.125 vs   410.960 difference   -88.835
                  bh    61.877 vs    84.980 difference   -23.103
               bn3pi    52.531 vs   105.810 difference   -53.279
              borole   800.344 vs  1057.669 difference  -257.325
               c2cl2   219.118 vs   350.586 difference  -131.468
               c2cl4   290.729 vs   471.760 difference  -181.031
               c2cl6   327.273 vs   561.305 difference  -234.032
              c2clh3   399.625 vs   544.317 difference  -144.692
              c2clh5   523.967 vs   692.913 difference  -168.946
               c2clh   257.216 vs   378.516 difference  -121.300
                c2f4   378.096 vs   590.066 difference  -211.970
                c2f6   522.040 vs   791.944 difference  -269.904
                c2h2   294.265 vs   405.540 difference  -111.275
               c2h3f   419.827 vs   573.870 difference  -154.043
                c2h4   429.381 vs   564.100 difference  -134.719
               c2h5f   543.011 vs   721.480 difference  -178.469
                c2h6   552.449 vs   713.040 difference  -160.591
                 cch   186.218 vs   266.170 difference   -79.952
              ccl2h2   263.011 vs   371.701 difference  -108.690
                ccl2    92.736 vs   177.320 difference   -84.584
               ccl2o   207.454 vs   347.085 difference  -139.631
               ccl3h   224.335 vs   345.416 difference  -121.081
                ccl4   179.909 vs   315.419 difference  -135.510
               cclh3   297.340 vs   396.046 difference   -98.706
              cf2cl2   243.044 vs   392.237 difference  -149.193
                 cf2   159.771 vs   258.770 difference   -98.999
                 cf4   316.314 vs   478.740 difference  -162.426
                  cf    81.067 vs   132.710 difference   -51.643
               ch2ch   338.945 vs   446.080 difference  -107.135
              ch2clf   285.025 vs   402.838 difference  -117.813
                ch2c   259.371 vs   359.920 difference  -100.549
               ch2f2   311.049 vs   437.935 difference  -126.886
              ch2nh2   341.070 vs   482.240 difference  -141.170
               ch2nh   300.632 vs   439.450 difference  -138.818
            ch2-sing   127.096 vs   181.440 difference   -54.344
            ch2-trip   155.344 vs   190.740 difference   -35.396
                ch3f   314.157 vs   422.960 difference  -108.803
                 ch3   243.467 vs   307.870 difference   -64.403
              ch3nh2   417.850 vs   582.260 difference  -164.410
               ch3nh   340.578 vs   474.600 difference  -134.022
              ch3ph2   399.922 vs   539.303 difference  -139.381
                 ch4   328.785 vs   420.440 difference   -91.655
              c-hcoh   205.069 vs   317.640 difference  -112.571
                chf3   314.616 vs   459.564 difference  -144.948
                  ch    57.024 vs    84.220 difference   -27.196
              c-hono   126.430 vs   312.170 difference  -185.740
              c-hooo    59.199 vs   233.070 difference  -173.871
         cis-c2f2cl2   332.563 vs   529.019 difference  -196.456
                 cl2    19.320 vs    59.750 difference   -40.430
                clcn   160.856 vs   285.420 difference  -124.564
               clcof   236.611 vs   383.378 difference  -146.767
                 clf     8.782 vs    62.800 difference   -54.018
                clno    44.975 vs   191.958 difference  -146.983
                 clo     6.523 vs    65.440 difference   -58.917
              c-n2h2   145.184 vs   291.080 difference  -145.896
                  cn    90.846 vs   181.360 difference   -90.514
                 co2   247.567 vs   390.140 difference  -142.573
                  co   174.668 vs   259.730 difference   -85.062
                 cs2   164.579 vs   280.760 difference  -116.181
                  cs    97.215 vs   172.210 difference   -74.995
      cyclobutadiene   586.714 vs   820.838 difference  -234.124
         cyclobutane   872.185 vs  1150.396 difference  -278.211
         cyclobutene   748.437 vs  1001.542 difference  -253.105
     cyclopentadiene   883.067 vs  1181.901 difference  -298.834
        cyclopropane   647.175 vs   853.968 difference  -206.793
        cyclopropene   498.775 vs   681.940 difference  -183.165
         cyclopropyl   556.436 vs   737.718 difference  -181.282
        dioxetan2one   486.729 vs   753.117 difference  -266.388
           dioxetane   512.257 vs   750.002 difference  -237.745
           dioxirane   229.009 vs   410.010 difference  -181.001
          dithiotane   477.901 vs   684.391 difference  -206.490
             ethanol   598.210 vs   811.200 difference  -212.990
                f2co   267.284 vs   420.610 difference  -153.326
                  f2   -36.903 vs    39.050 difference   -75.953
                fccf   236.216 vs   386.060 difference  -149.844
                 fno    57.424 vs   215.427 difference  -158.003
           formamide   378.506 vs   568.150 difference  -189.644
    formic-anhydride   492.360 vs   757.007 difference  -264.647
              formic   332.613 vs   501.870 difference  -169.257
               furan   712.629 vs   995.125 difference  -282.496
             glyoxal   422.972 vs   635.050 difference  -212.078
               h2ccn   358.983 vs   512.654 difference  -153.671
                h2cn   236.600 vs   343.710 difference  -107.110
                h2co   258.176 vs   374.650 difference  -116.474
                  h2    83.846 vs   109.500 difference   -25.654
                h2no   150.039 vs   274.970 difference  -124.931
                 h2o   156.210 vs   232.980 difference   -76.770
                 h2s   129.810 vs   183.910 difference   -54.100
                hccf   267.932 vs   398.450 difference  -130.518
                 hcl    77.118 vs   107.490 difference   -30.372
               hclo4    60.831 vs   335.412 difference  -274.581
                hcnh   218.739 vs   336.210 difference  -117.471
                 hcn   199.605 vs   313.420 difference  -113.815
                hcno   184.717 vs   364.910 difference  -180.193
                hcof   267.506 vs   403.720 difference  -136.214
                 hco   183.053 vs   279.430 difference   -96.377
                  hf    97.208 vs   141.640 difference   -44.432
                 hnc   189.868 vs   298.180 difference  -108.312
                hnco   269.331 vs   434.680 difference  -165.349
                hnnn   128.639 vs   331.720 difference  -203.081
                 hno    79.502 vs   205.900 difference  -126.398
                hocl    79.124 vs   166.230 difference   -87.106
              hoclo2    52.015 vs   273.177 difference  -221.162
               hoclo    47.557 vs   204.289 difference  -156.732
                hocn   244.258 vs   410.020 difference  -165.762
                 hof    55.380 vs   158.660 difference  -103.280
                honc   184.160 vs   350.110 difference  -165.950
                hooh   134.939 vs   269.080 difference  -134.141
                 hoo    72.268 vs   175.540 difference  -103.272
                  hs    61.190 vs    87.730 difference   -26.540
              ketene   372.280 vs   533.440 difference  -161.160
            methanol   370.391 vs   513.470 difference  -143.079
                n2h4   268.742 vs   438.240 difference  -169.498
                 n2h   106.588 vs   224.820 difference  -118.232
                  n2   115.601 vs   228.480 difference  -112.879
                n2o4    93.450 vs   471.670 difference  -378.220
                 n2o    87.252 vs   270.850 difference  -183.598
            n-butane  1001.446 vs  1302.630 difference  -301.184
                nccn   293.029 vs   501.960 difference  -208.931
               nh2cl   142.234 vs   248.040 difference  -105.806
                nh2f   138.650 vs   256.470 difference  -117.820
                 nh2   117.983 vs   182.580 difference   -64.597
               nh2oh   209.049 vs   359.723 difference  -150.674
                 nh3   201.341 vs   298.010 difference   -96.669
                  nh    51.467 vs    83.090 difference   -31.623
                 no2    55.506 vs   227.870 difference  -172.364
                  no    53.862 vs   152.750 difference   -98.888
           n-pentane  1225.902 vs  1597.309 difference  -371.407
                  o2    33.587 vs   120.820 difference   -87.233
                 ocs   207.648 vs   335.730 difference  -128.082
                  oh    68.602 vs   107.200 difference   -38.598
          oxadiazole   404.914 vs   706.069 difference  -301.155
             oxetane   689.663 vs   948.139 difference  -258.476
             oxirane   461.618 vs   651.490 difference  -189.872
             oxirene   284.189 vs   456.030 difference  -171.841
                  p2    38.242 vs   117.610 difference   -79.368
                  p4   120.032 vs   290.570 difference  -170.538
                 pf3   238.948 vs   365.599 difference  -126.651
                 pf5   369.509 vs   561.565 difference  -192.056
                 ph3   172.837 vs   242.270 difference   -69.433
             propane   776.974 vs  1007.890 difference  -230.916
             propene   656.780 vs   861.550 difference  -204.770
             propyne   525.744 vs   705.570 difference  -179.826
             pyrrole   768.989 vs  1072.798 difference  -303.809
                  s2    51.962 vs   104.250 difference   -52.288
                 s2o    73.191 vs   208.750 difference  -135.559
                 sf6   245.030 vs   485.425 difference  -240.395
               si2h6   418.253 vs   535.880 difference  -117.627
                sif4   434.291 vs   577.760 difference  -143.469
                 sif    99.974 vs   142.720 difference   -42.746
               sih3f   296.826 vs   382.740 difference   -85.914
                sih4   256.856 vs   324.950 difference   -68.094
                 sih    52.647 vs    73.930 difference   -21.283
              silole   823.103 vs  1100.905 difference  -277.802
                 sio   111.102 vs   193.040 difference   -81.938
                 so2   110.209 vs   260.580 difference  -150.371
                 so3   144.034 vs   346.890 difference  -202.856
                  so    56.075 vs   126.470 difference   -70.395
                 ssh    97.957 vs   165.140 difference   -67.183
         t-butadiene   763.971 vs  1013.069 difference  -249.098
        tetrahedrane   559.402 vs   793.489 difference  -234.087
              t-hcoh   210.283 vs   322.460 difference  -112.177
           thiophene   698.418 vs   964.987 difference  -266.569
              t-hono   125.995 vs   312.610 difference  -186.615
              t-hooo    51.637 vs   233.270 difference  -181.633
              t-n2h2   151.294 vs   296.490 difference  -145.196
       trans-c2f2cl2   333.421 vs   529.390 difference  -195.969
mean absolute error  144.848 mean error -144.848


*** B88 exchange ***
        acetaldehyde   536.206 vs   677.850 difference  -141.644
              acetic   631.263 vs   803.970 difference  -172.707
               alcl3   237.891 vs   312.640 difference   -74.749
                alcl    96.248 vs   122.620 difference   -26.372
                alf3   361.271 vs   430.960 difference   -69.689
                 alf   138.647 vs   163.790 difference   -25.143
                alh3   158.149 vs   213.170 difference   -55.021
                 alh    52.276 vs    73.580 difference   -21.304
              allene   562.383 vs   704.070 difference  -141.687
               allyl   609.036 vs   766.855 difference  -157.819
                b2h6   474.894 vs   607.020 difference  -132.126
             benzene  1083.997 vs  1368.800 difference  -284.803
         beta-lactim   759.403 vs   993.865 difference  -234.462
                 bf3   402.136 vs   470.960 difference   -68.824
                  bf   158.301 vs   182.530 difference   -24.229
                 bh3   225.240 vs   281.280 difference   -56.040
                bhf2   347.855 vs   410.960 difference   -63.105
                  bh    62.675 vs    84.980 difference   -22.305
               bn3pi    87.550 vs   105.810 difference   -18.260
              borole   834.142 vs  1057.669 difference  -223.527
               c2cl2   268.639 vs   350.586 difference   -81.947
               c2cl4   342.070 vs   471.760 difference  -129.690
               c2cl6   374.896 vs   561.305 difference  -186.409
              c2clh3   425.971 vs   544.317 difference  -118.346
              c2clh5   534.742 vs   692.913 difference  -158.171
               c2clh   297.757 vs   378.516 difference   -80.759
                c2f4   474.096 vs   590.066 difference  -115.970
                c2f6   624.225 vs   791.944 difference  -167.719
                c2h2   325.731 vs   405.540 difference   -79.809
               c2h3f   458.524 vs   573.870 difference  -115.346
                c2h4   447.738 vs   564.100 difference  -116.362
               c2h5f   566.585 vs   721.480 difference  -154.895
                c2h6   557.667 vs   713.040 difference  -155.373
                 cch   213.178 vs   266.170 difference   -52.992
              ccl2h2   279.646 vs   371.701 difference   -92.055
                ccl2   131.037 vs   177.320 difference   -46.283
               ccl2o   270.311 vs   347.085 difference   -76.774
               ccl3h   249.779 vs   345.416 difference   -95.637
                ccl4   214.762 vs   315.419 difference  -100.657
               cclh3   306.251 vs   396.046 difference   -89.795
              cf2cl2   297.200 vs   392.237 difference   -95.037
                 cf2   212.032 vs   258.770 difference   -46.738
                 cf4   381.361 vs   478.740 difference   -97.379
                  cf   111.560 vs   132.710 difference   -21.150
               ch2ch   356.823 vs   446.080 difference   -89.257
              ch2clf   313.773 vs   402.838 difference   -89.065
                ch2c   285.307 vs   359.920 difference   -74.613
               ch2f2   349.723 vs   437.935 difference   -88.212
              ch2nh2   368.078 vs   482.240 difference  -114.162
               ch2nh   339.453 vs   439.450 difference   -99.997
            ch2-sing   133.804 vs   181.440 difference   -47.636
            ch2-trip   155.906 vs   190.740 difference   -34.834
                ch3f   335.887 vs   422.960 difference   -87.073
                 ch3   245.511 vs   307.870 difference   -62.359
              ch3nh2   442.216 vs   582.260 difference  -140.044
               ch3nh   362.867 vs   474.600 difference  -111.733
              ch3ph2   403.747 vs   539.303 difference  -135.556
                 ch4   331.983 vs   420.440 difference   -88.457
              c-hcoh   244.442 vs   317.640 difference   -73.198
                chf3   367.552 vs   459.564 difference   -92.012
                  ch    61.845 vs    84.220 difference   -22.375
              c-hono   233.891 vs   312.170 difference   -78.279
              c-hooo   176.056 vs   233.070 difference   -57.014
         cis-c2f2cl2   408.219 vs   529.019 difference  -120.800
                 cl2    37.725 vs    59.750 difference   -22.025
                clcn   221.517 vs   285.420 difference   -63.903
               clcof   306.607 vs   383.378 difference   -76.771
                 clf    45.182 vs    62.800 difference   -17.618
                clno   148.161 vs   191.958 difference   -43.797
                 clo    46.449 vs    65.440 difference   -18.991
              c-n2h2   208.858 vs   291.080 difference   -82.222
                  cn   143.306 vs   181.360 difference   -38.054
                 co2   325.728 vs   390.140 difference   -64.412
                  co   219.003 vs   259.730 difference   -40.727
                 cs2   220.223 vs   280.760 difference   -60.537
                  cs   134.435 vs   172.210 difference   -37.775
      cyclobutadiene   636.735 vs   820.838 difference  -184.103
         cyclobutane   887.197 vs  1150.396 difference  -263.199
         cyclobutene   778.612 vs  1001.542 difference  -222.930
     cyclopentadiene   925.880 vs  1181.901 difference  -256.021
        cyclopropane   662.294 vs   853.968 difference  -191.674
        cyclopropene   531.615 vs   681.940 difference  -150.325
         cyclopropyl   573.838 vs   737.718 difference  -163.880
        dioxetan2one   586.184 vs   753.117 difference  -166.933
           dioxetane   571.667 vs   750.002 difference  -178.335
           dioxirane   310.507 vs   410.010 difference   -99.503
          dithiotane   503.317 vs   684.391 difference  -181.074
             ethanol   627.479 vs   811.200 difference  -183.721
                f2co   342.355 vs   420.610 difference   -78.255
                  f2    28.190 vs    39.050 difference   -10.860
                fccf   309.693 vs   386.060 difference   -76.367
                 fno   170.131 vs   215.427 difference   -45.296
           formamide   440.993 vs   568.150 difference  -127.157
    formic-anhydride   601.444 vs   757.007 difference  -155.563
              formic   398.138 vs   501.870 difference  -103.732
               furan   781.182 vs   995.125 difference  -213.943
             glyoxal   507.327 vs   635.050 difference  -127.723
               h2ccn   410.326 vs   512.654 difference  -102.328
                h2cn   270.188 vs   343.710 difference   -73.522
                h2co   299.968 vs   374.650 difference   -74.682
                  h2    85.514 vs   109.500 difference   -23.986
                h2no   204.020 vs   274.970 difference   -70.950
                 h2o   180.921 vs   232.980 difference   -52.059
                 h2s   135.323 vs   183.910 difference   -48.587
                hccf   320.430 vs   398.450 difference   -78.020
                 hcl    81.916 vs   107.490 difference   -25.574
               hclo4   197.095 vs   335.412 difference  -138.317
                hcnh   262.171 vs   336.210 difference   -74.039
                 hcn   249.456 vs   313.420 difference   -63.964
                hcno   284.308 vs   364.910 difference   -80.602
                hcof   328.612 vs   403.720 difference   -75.108
                 hco   229.729 vs   279.430 difference   -49.701
                  hf   115.483 vs   141.640 difference   -26.157
                 hnc   234.619 vs   298.180 difference   -63.561
                hnco   347.949 vs   434.680 difference   -86.731
                hnnn   242.556 vs   331.720 difference   -89.164
                 hno   149.339 vs   205.900 difference   -56.561
                hocl   119.921 vs   166.230 difference   -46.309
              hoclo2   176.111 vs   273.177 difference   -97.066
               hoclo   138.890 vs   204.289 difference   -65.399
                hocn   319.852 vs   410.020 difference   -90.168
                 hof   118.880 vs   158.660 difference   -39.780
                honc   264.732 vs   350.110 difference   -85.378
                hooh   199.582 vs   269.080 difference   -69.498
                 hoo   132.524 vs   175.540 difference   -43.016
                  hs    64.355 vs    87.730 difference   -23.375
              ketene   432.310 vs   533.440 difference  -101.130
            methanol   398.114 vs   513.470 difference  -115.356
                n2h4   314.728 vs   438.240 difference  -123.512
                 n2h   166.707 vs   224.820 difference   -58.113
                  n2   178.318 vs   228.480 difference   -50.162
                n2o4   350.365 vs   471.670 difference  -121.305
                 n2o   205.389 vs   270.850 difference   -65.461
            n-butane  1009.761 vs  1302.630 difference  -292.869
                nccn   401.690 vs   501.960 difference  -100.270
               nh2cl   175.927 vs   248.040 difference   -72.113
                nh2f   189.347 vs   256.470 difference   -67.123
                 nh2   135.654 vs   182.580 difference   -46.926
               nh2oh   262.700 vs   359.723 difference   -97.023
                 nh3   223.351 vs   298.010 difference   -74.659
                  nh    61.868 vs    83.090 difference   -21.222
                 no2   175.990 vs   227.870 difference   -51.880
                  no   117.666 vs   152.750 difference   -35.084
           n-pentane  1235.820 vs  1597.309 difference  -361.489
                  o2    99.569 vs   120.820 difference   -21.251
                 ocs   274.159 vs   335.730 difference   -61.571
                  oh    82.966 vs   107.200 difference   -24.234
          oxadiazole   534.024 vs   706.069 difference  -172.045
             oxetane   729.141 vs   948.139 difference  -218.998
             oxirane   504.153 vs   651.490 difference  -147.337
             oxirene   351.941 vs   456.030 difference  -104.089
                  p2    71.016 vs   117.610 difference   -46.594
                  p4   161.107 vs   290.570 difference  -129.463
                 pf3   288.205 vs   365.599 difference   -77.394
                 pf5   424.940 vs   561.565 difference  -136.625
                 ph3   173.946 vs   242.270 difference   -68.324
             propane   783.787 vs  1007.890 difference  -224.103
             propene   677.552 vs   861.550 difference  -183.998
             propyne   559.718 vs   705.570 difference  -145.852
             pyrrole   831.781 vs  1072.798 difference  -241.017
                  s2    77.083 vs   104.250 difference   -27.167
                 s2o   149.236 vs   208.750 difference   -59.514
                 sf6   333.368 vs   485.425 difference  -152.057
               si2h6   393.824 vs   535.880 difference  -142.056
                sif4   471.494 vs   577.760 difference  -106.266
                 sif   119.197 vs   142.720 difference   -23.523
               sih3f   296.712 vs   382.740 difference   -86.028
                sih4   243.159 vs   324.950 difference   -81.791
                 sih    52.478 vs    73.930 difference   -21.452
              silole   850.164 vs  1100.905 difference  -250.741
                 sio   155.127 vs   193.040 difference   -37.913
                 so2   196.370 vs   260.580 difference   -64.210
                 so3   249.854 vs   346.890 difference   -97.036
                  so   101.112 vs   126.470 difference   -25.358
                 ssh   116.517 vs   165.140 difference   -48.623
         t-butadiene   801.776 vs  1013.069 difference  -211.293
        tetrahedrane   602.549 vs   793.489 difference  -190.940
              t-hcoh   248.563 vs   322.460 difference   -73.897
           thiophene   748.723 vs   964.987 difference  -216.264
              t-hono   235.643 vs   312.610 difference   -76.967
              t-hooo   178.722 vs   233.270 difference   -54.548
              t-n2h2   213.608 vs   296.490 difference   -82.882
       trans-c2f2cl2   408.965 vs   529.390 difference  -120.425
mean absolute error  98.177 mean error -98.177

*** B88-LYP ***
        acetaldehyde   677.199 vs   677.850 difference    -0.651
              acetic   802.854 vs   803.970 difference    -1.116
               alcl3   289.614 vs   312.640 difference   -23.026
                alcl   116.724 vs   122.620 difference    -5.896
                alf3   421.902 vs   430.960 difference    -9.058
                 alf   162.709 vs   163.790 difference    -1.081
                alh3   208.270 vs   213.170 difference    -4.900
                 alh    71.994 vs    73.580 difference    -1.586
              allene   704.842 vs   704.070 difference     0.772
               allyl   764.443 vs   766.855 difference    -2.412
                b2h6   600.769 vs   607.020 difference    -6.251
             benzene  1357.882 vs  1368.800 difference   -10.918
         beta-lactim   991.548 vs   993.865 difference    -2.317
                 bf3   468.509 vs   470.960 difference    -2.451
                  bf   183.257 vs   182.530 difference     0.727
                 bh3   280.787 vs   281.280 difference    -0.493
                bhf2   410.551 vs   410.960 difference    -0.409
                  bh    83.073 vs    84.980 difference    -1.907
               bn3pi   118.523 vs   105.810 difference    12.713
              borole  1046.715 vs  1057.669 difference   -10.954
               c2cl2   348.656 vs   350.586 difference    -1.930
               c2cl4   456.599 vs   471.760 difference   -15.161
               c2cl6   524.492 vs   561.305 difference   -36.813
              c2clh3   539.042 vs   544.317 difference    -5.275
              c2clh5   681.084 vs   692.913 difference   -11.829
               c2clh   377.584 vs   378.516 difference    -0.932
                c2f4   596.715 vs   590.066 difference     6.649
                c2f6   786.164 vs   791.944 difference    -5.780
                c2h2   405.439 vs   405.540 difference    -0.101
               c2h3f   574.005 vs   573.870 difference     0.135
                c2h4   561.133 vs   564.100 difference    -2.967
               c2h5f   715.264 vs   721.480 difference    -6.216
                c2h6   704.747 vs   713.040 difference    -8.293
                 cch   266.606 vs   266.170 difference     0.436
              ccl2h2   362.737 vs   371.701 difference    -8.964
                ccl2   177.722 vs   177.320 difference     0.402
               ccl2o   348.379 vs   347.085 difference     1.294
               ccl3h   332.893 vs   345.416 difference   -12.523
                ccl4   298.369 vs   315.419 difference   -17.050
               cclh3   389.964 vs   396.046 difference    -6.082
              cf2cl2   385.782 vs   392.237 difference    -6.455
                 cf2   264.165 vs   258.770 difference     5.395
                 cf4   476.067 vs   478.740 difference    -2.673
                  cf   139.374 vs   132.710 difference     6.664
               ch2ch   447.125 vs   446.080 difference     1.045
              ch2clf   399.229 vs   402.838 difference    -3.609
                ch2c   361.647 vs   359.920 difference     1.727
               ch2f2   437.939 vs   437.935 difference     0.004
              ch2nh2   487.941 vs   482.240 difference     5.701
               ch2nh   445.078 vs   439.450 difference     5.628
            ch2-sing   180.093 vs   181.440 difference    -1.347
            ch2-trip   190.167 vs   190.740 difference    -0.573
                ch3f   421.951 vs   422.960 difference    -1.009
                 ch3   307.202 vs   307.870 difference    -0.668
              ch3nh2   582.488 vs   582.260 difference     0.228
               ch3nh   479.939 vs   474.600 difference     5.339
              ch3ph2   534.469 vs   539.303 difference    -4.834
                 ch4   417.077 vs   420.440 difference    -3.363
              c-hcoh   320.858 vs   317.640 difference     3.218
                chf3   458.882 vs   459.564 difference    -0.682
                  ch    85.618 vs    84.220 difference     1.398
              c-hono   331.476 vs   312.170 difference    19.306
              c-hooo   258.173 vs   233.070 difference    25.103
         cis-c2f2cl2   526.415 vs   529.019 difference    -2.604
                 cl2    58.176 vs    59.750 difference    -1.574
                clcn   292.511 vs   285.420 difference     7.091
               clcof   387.649 vs   383.378 difference     4.271
                 clf    67.195 vs    62.800 difference     4.395
                clno   213.290 vs   191.958 difference    21.332
                 clo    75.051 vs    65.440 difference     9.611
              c-n2h2   305.593 vs   291.080 difference    14.513
                  cn   191.473 vs   181.360 difference    10.113
                 co2   400.130 vs   390.140 difference     9.990
                  co   262.194 vs   259.730 difference     2.464
                 cs2   285.070 vs   280.760 difference     4.310
                  cs   172.466 vs   172.210 difference     0.256
      cyclobutadiene   812.066 vs   820.838 difference    -8.772
         cyclobutane  1131.479 vs  1150.396 difference   -18.917
         cyclobutene   989.163 vs  1001.542 difference   -12.379
     cyclopentadiene  1168.481 vs  1181.901 difference   -13.420
        cyclopropane   842.729 vs   853.968 difference   -11.239
        cyclopropene   677.379 vs   681.940 difference    -4.561
         cyclopropyl   731.583 vs   737.718 difference    -6.135
        dioxetan2one   756.593 vs   753.117 difference     3.476
           dioxetane   745.871 vs   750.002 difference    -4.131
           dioxirane   416.780 vs   410.010 difference     6.770
          dithiotane   668.087 vs   684.391 difference   -16.304
             ethanol   803.215 vs   811.200 difference    -7.985
                f2co   426.550 vs   420.610 difference     5.940
                  f2    49.061 vs    39.050 difference    10.011
                fccf   394.000 vs   386.060 difference     7.940
                 fno   238.749 vs   215.427 difference    23.322
           formamide   577.080 vs   568.150 difference     8.930
    formic-anhydride   765.988 vs   757.007 difference     8.981
              formic   506.656 vs   501.870 difference     4.786
               furan   990.456 vs   995.125 difference    -4.669
             glyoxal   641.278 vs   635.050 difference     6.228
               h2ccn   522.903 vs   512.654 difference    10.249
                h2cn   353.437 vs   343.710 difference     9.727
                h2co   378.136 vs   374.650 difference     3.486
                  h2   109.457 vs   109.500 difference    -0.043
                h2no   290.075 vs   274.970 difference    15.105
                 h2o   232.916 vs   232.980 difference    -0.064
                 h2s   180.894 vs   183.910 difference    -3.016
                hccf   402.466 vs   398.450 difference     4.016
                 hcl   104.553 vs   107.490 difference    -2.937
               hclo4   341.334 vs   335.412 difference     5.922
                hcnh   347.297 vs   336.210 difference    11.087
                 hcn   320.598 vs   313.420 difference     7.178
                hcno   385.413 vs   364.910 difference    20.503
                hcof   409.610 vs   403.720 difference     5.890
                 hco   287.444 vs   279.430 difference     8.014
                  hf   141.160 vs   141.640 difference    -0.480
                 hnc   305.731 vs   298.180 difference     7.551
                hnco   449.859 vs   434.680 difference    15.179
                hnnn   361.804 vs   331.720 difference    30.084
                 hno   218.011 vs   205.900 difference    12.111
                hocl   168.798 vs   166.230 difference     2.568
              hoclo2   286.508 vs   273.177 difference    13.331
               hoclo   216.521 vs   204.289 difference    12.232
                hocn   420.398 vs   410.020 difference    10.378
                 hof   167.666 vs   158.660 difference     9.006
                honc   363.183 vs   350.110 difference    13.073
                hooh   276.113 vs   269.080 difference     7.033
                 hoo   188.540 vs   175.540 difference    13.000
                  hs    87.829 vs    87.730 difference     0.099
              ketene   540.631 vs   533.440 difference     7.191
            methanol   511.160 vs   513.470 difference    -2.310
                n2h4   447.790 vs   438.240 difference     9.550
                 n2h   243.668 vs   224.820 difference    18.848
                  n2   240.603 vs   228.480 difference    12.123
                n2o4   524.338 vs   471.670 difference    52.668
                 n2o   297.211 vs   270.850 difference    26.361
            n-butane  1282.160 vs  1302.630 difference   -20.470
                nccn   521.064 vs   501.960 difference    19.104
               nh2cl   252.126 vs   248.040 difference     4.086
                nh2f   266.712 vs   256.470 difference    10.242
                 nh2   189.707 vs   182.580 difference     7.127
               nh2oh   367.701 vs   359.723 difference     7.978
                 nh3   301.973 vs   298.010 difference     3.963
                  nh    89.559 vs    83.090 difference     6.469
                 no2   254.991 vs   227.870 difference    27.121
                  no   166.794 vs   152.750 difference    14.044
           n-pentane  1570.818 vs  1597.309 difference   -26.491
                  o2   135.742 vs   120.820 difference    14.922
                 ocs   343.482 vs   335.730 difference     7.752
                  oh   109.824 vs   107.200 difference     2.624
          oxadiazole   724.467 vs   706.069 difference    18.398
             oxetane   938.015 vs   948.139 difference   -10.124
             oxirane   648.647 vs   651.490 difference    -2.843
             oxirene   460.589 vs   456.030 difference     4.559
                  p2   121.826 vs   117.610 difference     4.216
                  p4   284.241 vs   290.570 difference    -6.329
                 pf3   366.461 vs   365.599 difference     0.862
                 pf5   546.641 vs   561.565 difference   -14.924
                 ph3   242.513 vs   242.270 difference     0.243
             propane   993.499 vs  1007.890 difference   -14.391
             propene   853.629 vs   861.550 difference    -7.921
             propyne   701.953 vs   705.570 difference    -3.617
             pyrrole  1069.688 vs  1072.798 difference    -3.110
                  s2   107.657 vs   104.250 difference     3.407
                 s2o   214.312 vs   208.750 difference     5.562
                 sf6   470.090 vs   485.425 difference   -15.335
               si2h6   520.459 vs   535.880 difference   -15.421
                sif4   561.271 vs   577.760 difference   -16.489
                 sif   144.909 vs   142.720 difference     2.189
               sih3f   374.826 vs   382.740 difference    -7.914
                sih4   317.960 vs   324.950 difference    -6.990
                 sih    74.231 vs    73.930 difference     0.301
              silole  1082.675 vs  1100.905 difference   -18.230
                 sio   195.813 vs   193.040 difference     2.773
                 so2   267.342 vs   260.580 difference     6.762
                 so3   352.066 vs   346.890 difference     5.176
                  so   135.195 vs   126.470 difference     8.725
                 ssh   165.732 vs   165.140 difference     0.592
         t-butadiene  1006.854 vs  1013.069 difference    -6.215
        tetrahedrane   784.794 vs   793.489 difference    -8.695
              t-hcoh   325.230 vs   322.460 difference     2.770
           thiophene   953.547 vs   964.987 difference   -11.440
              t-hono   332.727 vs   312.610 difference    20.117
              t-hooo   259.851 vs   233.270 difference    26.581
              t-n2h2   310.606 vs   296.490 difference    14.116
       trans-c2f2cl2   527.112 vs   529.390 difference    -2.278
mean absolute error  8.176 mean error  1.714

*** B88-P86 ***
        acetaldehyde   700.591 vs   677.850 difference    22.741
              acetic   832.670 vs   803.970 difference    28.700
               alcl3   302.971 vs   312.640 difference    -9.669
                alcl   120.182 vs   122.620 difference    -2.438
                alf3   426.408 vs   430.960 difference    -4.552
                 alf   163.205 vs   163.790 difference    -0.585
                alh3   213.301 vs   213.170 difference     0.131
                 alh    72.914 vs    73.580 difference    -0.666
              allene   728.823 vs   704.070 difference    24.753
               allyl   791.452 vs   766.855 difference    24.597
                b2h6   620.513 vs   607.020 difference    13.493
             benzene  1410.796 vs  1368.800 difference    41.996
         beta-lactim  1033.904 vs   993.865 difference    40.039
                 bf3   477.573 vs   470.960 difference     6.613
                  bf   185.825 vs   182.530 difference     3.295
                 bh3   286.503 vs   281.280 difference     5.223
                bhf2   418.290 vs   410.960 difference     7.330
                  bh    84.422 vs    84.980 difference    -0.558
               bn3pi   121.801 vs   105.810 difference    15.991
              borole  1086.533 vs  1057.669 difference    28.864
               c2cl2   367.997 vs   350.586 difference    17.411
               c2cl4   489.703 vs   471.760 difference    17.943
               c2cl6   571.919 vs   561.305 difference    10.614
              c2clh3   560.445 vs   544.317 difference    16.128
              c2clh5   708.481 vs   692.913 difference    15.568
               c2clh   393.181 vs   378.516 difference    14.665
                c2f4   622.096 vs   590.066 difference    32.030
                c2f6   821.132 vs   791.944 difference    29.188
                c2h2   417.253 vs   405.540 difference    11.713
               c2h3f   593.473 vs   573.870 difference    19.603
                c2h4   579.047 vs   564.100 difference    14.947
               c2h5f   740.401 vs   721.480 difference    18.921
                c2h6   729.185 vs   713.040 difference    16.145
                 cch   276.518 vs   266.170 difference    10.348
              ccl2h2   381.454 vs   371.701 difference     9.753
                ccl2   190.577 vs   177.320 difference    13.257
               ccl2o   367.205 vs   347.085 difference    20.120
               ccl3h   355.232 vs   345.416 difference     9.816
                ccl4   324.731 vs   315.419 difference     9.312
               cclh3   405.490 vs   396.046 difference     9.444
              cf2cl2   408.629 vs   392.237 difference    16.392
                 cf2   273.941 vs   258.770 difference    15.171
                 cf4   496.609 vs   478.740 difference    17.869
                  cf   144.174 vs   132.710 difference    11.464
               ch2ch   462.664 vs   446.080 difference    16.584
              ch2clf   415.988 vs   402.838 difference    13.150
                ch2c   372.736 vs   359.920 difference    12.816
               ch2f2   453.029 vs   437.935 difference    15.094
              ch2nh2   505.386 vs   482.240 difference    23.146
               ch2nh   458.810 vs   439.450 difference    19.360
            ch2-sing   184.834 vs   181.440 difference     3.394
            ch2-trip   198.707 vs   190.740 difference     7.967
                ch3f   435.404 vs   422.960 difference    12.444
                 ch3   317.259 vs   307.870 difference     9.389
              ch3nh2   602.670 vs   582.260 difference    20.410
               ch3nh   496.755 vs   474.600 difference    22.155
              ch3ph2   553.437 vs   539.303 difference    14.134
                 ch4   429.837 vs   420.440 difference     9.397
              c-hcoh   332.206 vs   317.640 difference    14.566
                chf3   476.445 vs   459.564 difference    16.881
                  ch    87.929 vs    84.220 difference     3.709
              c-hono   346.062 vs   312.170 difference    33.892
              c-hooo   271.790 vs   233.070 difference    38.720
         cis-c2f2cl2   555.234 vs   529.019 difference    26.215
                 cl2    64.366 vs    59.750 difference     4.616
                clcn   303.680 vs   285.420 difference    18.260
               clcof   405.197 vs   383.378 difference    21.819
                 clf    71.539 vs    62.800 difference     8.739
                clno   223.285 vs   191.958 difference    31.327
                 clo    80.575 vs    65.440 difference    15.135
              c-n2h2   315.533 vs   291.080 difference    24.453
                  cn   196.402 vs   181.360 difference    15.042
                 co2   412.891 vs   390.140 difference    22.751
                  co   267.907 vs   259.730 difference     8.177
                 cs2   298.278 vs   280.760 difference    17.518
                  cs   178.583 vs   172.210 difference     6.373
      cyclobutadiene   846.256 vs   820.838 difference    25.418
         cyclobutane  1178.333 vs  1150.396 difference    27.937
         cyclobutene  1030.077 vs  1001.542 difference    28.535
     cyclopentadiene  1215.970 vs  1181.901 difference    34.069
        cyclopropane   876.829 vs   853.968 difference    22.861
        cyclopropene   705.166 vs   681.940 difference    23.226
         cyclopropyl   763.141 vs   737.718 difference    25.423
        dioxetan2one   789.853 vs   753.117 difference    36.736
           dioxetane   778.025 vs   750.002 difference    28.023
           dioxirane   435.949 vs   410.010 difference    25.939
          dithiotane   703.152 vs   684.391 difference    18.761
             ethanol   832.668 vs   811.200 difference    21.468
                f2co   443.110 vs   420.610 difference    22.500
                  f2    52.466 vs    39.050 difference    13.416
                fccf   410.152 vs   386.060 difference    24.092
                 fno   248.387 vs   215.427 difference    32.960
           formamide   596.827 vs   568.150 difference    28.677
    formic-anhydride   794.450 vs   757.007 difference    37.443
              formic   524.504 vs   501.870 difference    22.634
               furan  1031.346 vs   995.125 difference    36.221
             glyoxal   663.209 vs   635.050 difference    28.159
               h2ccn   539.212 vs   512.654 difference    26.558
                h2cn   363.783 vs   343.710 difference    20.073
                h2co   389.636 vs   374.650 difference    14.986
                  h2   111.559 vs   109.500 difference     2.059
                h2no   301.312 vs   274.970 difference    26.342
                 h2o   239.963 vs   232.980 difference     6.983
                 h2s   188.014 vs   183.910 difference     4.104
                hccf   416.623 vs   398.450 difference    18.173
                 hcl   109.022 vs   107.490 difference     1.532
               hclo4   375.416 vs   335.412 difference    40.004
                hcnh   358.216 vs   336.210 difference    22.006
                 hcn   327.997 vs   313.420 difference    14.577
                hcno   400.559 vs   364.910 difference    35.649
                hcof   423.295 vs   403.720 difference    19.575
                 hco   296.158 vs   279.430 difference    16.728
                  hf   144.829 vs   141.640 difference     3.189
                 hnc   313.361 vs   298.180 difference    15.181
                hnco   464.394 vs   434.680 difference    29.714
                hnnn   375.133 vs   331.720 difference    43.413
                 hno   226.069 vs   205.900 difference    20.169
                hocl   177.398 vs   166.230 difference    11.168
              hoclo2   310.272 vs   273.177 difference    37.095
               hoclo   231.631 vs   204.289 difference    27.342
                hocn   434.362 vs   410.020 difference    24.342
                 hof   174.769 vs   158.660 difference    16.109
                honc   377.313 vs   350.110 difference    27.203
                hooh   287.298 vs   269.080 difference    18.218
                 hoo   197.223 vs   175.540 difference    21.683
                  hs    91.229 vs    87.730 difference     3.499
              ketene   558.981 vs   533.440 difference    25.541
            methanol   528.864 vs   513.470 difference    15.394
                n2h4   463.979 vs   438.240 difference    25.739
                 n2h   250.471 vs   224.820 difference    25.651
                  n2   244.439 vs   228.480 difference    15.959
                n2o4   554.400 vs   471.670 difference    82.730
                 n2o   309.303 vs   270.850 difference    38.453
            n-butane  1330.381 vs  1302.630 difference    27.751
                nccn   534.667 vs   501.960 difference    32.707
               nh2cl   263.296 vs   248.040 difference    15.256
                nh2f   276.151 vs   256.470 difference    19.681
                 nh2   195.137 vs   182.580 difference    12.557
               nh2oh   381.397 vs   359.723 difference    21.674
                 nh3   310.872 vs   298.010 difference    12.862
                  nh    92.059 vs    83.090 difference     8.969
                 no2   267.687 vs   227.870 difference    39.817
                  no   172.074 vs   152.750 difference    19.324
           n-pentane  1630.922 vs  1597.309 difference    33.613
                  o2   142.326 vs   120.820 difference    21.506
                 ocs   356.336 vs   335.730 difference    20.606
                  oh   113.012 vs   107.200 difference     5.812
          oxadiazole   756.994 vs   706.069 difference    50.925
             oxetane   976.982 vs   948.139 difference    28.843
             oxirane   675.374 vs   651.490 difference    23.884
             oxirene   480.200 vs   456.030 difference    24.170
                  p2   124.474 vs   117.610 difference     6.864
                  p4   307.480 vs   290.570 difference    16.910
                 pf3   375.032 vs   365.599 difference     9.433
                 pf5   565.179 vs   561.565 difference     3.614
                 ph3   249.668 vs   242.270 difference     7.398
             propane  1029.805 vs  1007.890 difference    21.915
             propene   883.601 vs   861.550 difference    22.051
             propyne   725.865 vs   705.570 difference    20.295
             pyrrole  1113.656 vs  1072.798 difference    40.858
                  s2   114.284 vs   104.250 difference    10.034
                 s2o   226.998 vs   208.750 difference    18.248
                 sf6   501.267 vs   485.425 difference    15.842
               si2h6   537.939 vs   535.880 difference     2.059
                sif4   571.191 vs   577.760 difference    -6.569
                 sif   146.319 vs   142.720 difference     3.599
               sih3f   383.040 vs   382.740 difference     0.300
                sih4   326.460 vs   324.950 difference     1.510
                 sih    75.754 vs    73.930 difference     1.824
              silole  1125.509 vs  1100.905 difference    24.604
                 sio   197.832 vs   193.040 difference     4.792
                 so2   279.384 vs   260.580 difference    18.804
                 so3   372.349 vs   346.890 difference    25.459
                  so   140.538 vs   126.470 difference    14.068
                 ssh   175.466 vs   165.140 difference    10.326
         t-butadiene  1042.162 vs  1013.069 difference    29.093
        tetrahedrane   826.435 vs   793.489 difference    32.946
              t-hcoh   336.652 vs   322.460 difference    14.192
           thiophene   996.162 vs   964.987 difference    31.175
              t-hono   346.979 vs   312.610 difference    34.369
              t-hooo   272.967 vs   233.270 difference    39.697
              t-n2h2   320.586 vs   296.490 difference    24.096
       trans-c2f2cl2   555.759 vs   529.390 difference    26.369
mean absolute error  19.173 mean error  18.899

*** hLTA-hPW92 ***
        acetaldehyde   683.437 vs   677.850 difference     5.587
              acetic   823.443 vs   803.970 difference    19.473
               alcl3   251.057 vs   312.640 difference   -61.583
                alcl   110.163 vs   122.620 difference   -12.457
                alf3   428.427 vs   430.960 difference    -2.533
                 alf   171.160 vs   163.790 difference     7.370
                alh3   197.351 vs   213.170 difference   -15.819
                 alh    73.019 vs    73.580 difference    -0.561
              allene   701.637 vs   704.070 difference    -2.433
               allyl   750.630 vs   766.855 difference   -16.225
                b2h6   582.608 vs   607.020 difference   -24.412
             benzene  1325.813 vs  1368.800 difference   -42.987
         beta-lactim  1010.641 vs   993.865 difference    16.776
                 bf3   481.442 vs   470.960 difference    10.482
                  bf   192.175 vs   182.530 difference     9.645
                 bh3   266.498 vs   281.280 difference   -14.782
                bhf2   416.527 vs   410.960 difference     5.567
                  bh    81.137 vs    84.980 difference    -3.843
               bn3pi   137.778 vs   105.810 difference    31.968
              borole  1020.300 vs  1057.669 difference   -37.369
               c2cl2   352.121 vs   350.586 difference     1.535
               c2cl4   448.054 vs   471.760 difference   -23.706
               c2cl6   514.074 vs   561.305 difference   -47.231
              c2clh3   530.318 vs   544.317 difference   -13.999
              c2clh5   663.947 vs   692.913 difference   -28.966
               c2clh   382.012 vs   378.516 difference     3.496
                c2f4   630.643 vs   590.066 difference    40.577
                c2f6   817.918 vs   791.944 difference    25.974
                c2h2   410.729 vs   405.540 difference     5.189
               c2h3f   577.123 vs   573.870 difference     3.253
                c2h4   553.468 vs   564.100 difference   -10.632
               c2h5f   709.587 vs   721.480 difference   -11.893
                c2h6   690.261 vs   713.040 difference   -22.779
                 cch   276.926 vs   266.170 difference    10.756
              ccl2h2   351.842 vs   371.701 difference   -19.859
                ccl2   182.870 vs   177.320 difference     5.550
               ccl2o   361.235 vs   347.085 difference    14.150
               ccl3h   323.758 vs   345.416 difference   -21.658
                ccl4   292.749 vs   315.419 difference   -22.670
               cclh3   379.515 vs   396.046 difference   -16.531
              cf2cl2   394.848 vs   392.237 difference     2.611
                 cf2   285.002 vs   258.770 difference    26.232
                 cf4   497.351 vs   478.740 difference    18.611
                  cf   153.316 vs   132.710 difference    20.606
               ch2ch   445.081 vs   446.080 difference    -0.999
              ch2clf   398.713 vs   402.838 difference    -4.125
                ch2c   366.568 vs   359.920 difference     6.648
               ch2f2   446.884 vs   437.935 difference     8.949
              ch2nh2   500.419 vs   482.240 difference    18.179
               ch2nh   458.669 vs   439.450 difference    19.219
            ch2-sing   179.408 vs   181.440 difference    -2.032
            ch2-trip   181.454 vs   190.740 difference    -9.286
                ch3f   423.404 vs   422.960 difference     0.444
                 ch3   298.778 vs   307.870 difference    -9.092
              ch3nh2   590.761 vs   582.260 difference     8.501
               ch3nh   488.489 vs   474.600 difference    13.889
              ch3ph2   524.074 vs   539.303 difference   -15.229
                 ch4   409.836 vs   420.440 difference   -10.604
              c-hcoh   341.792 vs   317.640 difference    24.152
                chf3   474.299 vs   459.564 difference    14.735
                  ch    85.940 vs    84.220 difference     1.720
              c-hono   387.870 vs   312.170 difference    75.700
              c-hooo   323.688 vs   233.070 difference    90.618
         cis-c2f2cl2   539.325 vs   529.019 difference    10.306
                 cl2    58.745 vs    59.750 difference    -1.005
                clcn   312.008 vs   285.420 difference    26.588
               clcof   408.318 vs   383.378 difference    24.940
                 clf    81.583 vs    62.800 difference    18.783
                clno   256.759 vs   191.958 difference    64.801
                 clo    95.938 vs    65.440 difference    30.498
              c-n2h2   342.583 vs   291.080 difference    51.503
                  cn   224.368 vs   181.360 difference    43.008
                 co2   429.614 vs   390.140 difference    39.474
                  co   279.617 vs   259.730 difference    19.887
                 cs2   286.543 vs   280.760 difference     5.783
                  cs   181.335 vs   172.210 difference     9.125
      cyclobutadiene   811.389 vs   820.838 difference    -9.449
         cyclobutane  1107.390 vs  1150.396 difference   -43.006
         cyclobutene   973.004 vs  1001.542 difference   -28.538
     cyclopentadiene  1146.862 vs  1181.901 difference   -35.039
        cyclopropane   827.571 vs   853.968 difference   -26.397
        cyclopropene   675.773 vs   681.940 difference    -6.167
         cyclopropyl   721.011 vs   737.718 difference   -16.707
        dioxetan2one   791.436 vs   753.117 difference    38.319
           dioxetane   762.247 vs   750.002 difference    12.245
           dioxirane   447.755 vs   410.010 difference    37.745
          dithiotane   653.374 vs   684.391 difference   -31.017
             ethanol   806.190 vs   811.200 difference    -5.010
                f2co   454.477 vs   420.610 difference    33.867
                  f2    74.250 vs    39.050 difference    35.200
                fccf   427.604 vs   386.060 difference    41.544
                 fno   290.165 vs   215.427 difference    74.738
           formamide   604.074 vs   568.150 difference    35.924
    formic-anhydride   806.467 vs   757.007 difference    49.460
              formic   535.377 vs   501.870 difference    33.507
               furan   990.438 vs   995.125 difference    -4.687
             glyoxal   667.487 vs   635.050 difference    32.437
               h2ccn   536.179 vs   512.654 difference    23.525
                h2cn   368.590 vs   343.710 difference    24.880
                h2co   391.638 vs   374.650 difference    16.988
                  h2   111.924 vs   109.500 difference     2.424
                h2no   323.357 vs   274.970 difference    48.387
                 h2o   252.120 vs   232.980 difference    19.140
                 h2s   178.767 vs   183.910 difference    -5.143
                hccf   421.378 vs   398.450 difference    22.928
                 hcl   102.308 vs   107.490 difference    -5.182
               hclo4   391.936 vs   335.412 difference    56.524
                hcnh   368.295 vs   336.210 difference    32.085
                 hcn   341.522 vs   313.420 difference    28.102
                hcno   430.387 vs   364.910 difference    65.477
                hcof   431.365 vs   403.720 difference    27.645
                 hco   306.934 vs   279.430 difference    27.504
                  hf   154.115 vs   141.640 difference    12.475
                 hnc   327.333 vs   298.180 difference    29.153
                hnco   483.639 vs   434.680 difference    48.959
                hnnn   418.809 vs   331.720 difference    87.089
                 hno   256.382 vs   205.900 difference    50.482
                hocl   189.301 vs   166.230 difference    23.071
              hoclo2   339.752 vs   273.177 difference    66.575
               hoclo   260.065 vs   204.289 difference    55.776
                hocn   458.927 vs   410.020 difference    48.907
                 hof   199.586 vs   158.660 difference    40.926
                honc   406.250 vs   350.110 difference    56.140
                hooh   315.106 vs   269.080 difference    46.026
                 hoo   225.126 vs   175.540 difference    49.586
                  hs    88.077 vs    87.730 difference     0.347
              ketene   556.485 vs   533.440 difference    23.045
            methanol   521.131 vs   513.470 difference     7.661
                n2h4   479.930 vs   438.240 difference    41.690
                 n2h   281.041 vs   224.820 difference    56.221
                  n2   272.818 vs   228.480 difference    44.338
                n2o4   636.194 vs   471.670 difference   164.524
                 n2o   351.092 vs   270.850 difference    80.242
            n-butane  1254.618 vs  1302.630 difference   -48.012
                nccn   562.555 vs   501.960 difference    60.595
               nh2cl   268.106 vs   248.040 difference    20.066
                nh2f   294.071 vs   256.470 difference    37.601
                 nh2   201.764 vs   182.580 difference    19.184
               nh2oh   402.478 vs   359.723 difference    42.755
                 nh3   317.901 vs   298.010 difference    19.891
                  nh    96.232 vs    83.090 difference    13.142
                 no2   310.049 vs   227.870 difference    82.179
                  no   201.004 vs   152.750 difference    48.254
           n-pentane  1536.744 vs  1597.309 difference   -60.565
                  o2   165.995 vs   120.820 difference    45.175
                 ocs   358.805 vs   335.730 difference    23.075
                  oh   121.366 vs   107.200 difference    14.166
          oxadiazole   766.189 vs   706.069 difference    60.120
             oxetane   935.039 vs   948.139 difference   -13.100
             oxirane   654.700 vs   651.490 difference     3.210
             oxirene   486.445 vs   456.030 difference    30.415
                  p2   131.626 vs   117.610 difference    14.016
                  p4   284.273 vs   290.570 difference    -6.297
                 pf3   386.692 vs   365.599 difference    21.093
                 pf5   560.974 vs   561.565 difference    -0.591
                 ph3   239.575 vs   242.270 difference    -2.695
             propane   972.488 vs  1007.890 difference   -35.402
             propene   839.343 vs   861.550 difference   -22.207
             propyne   699.320 vs   705.570 difference    -6.250
             pyrrole  1067.408 vs  1072.798 difference    -5.390
                  s2   108.390 vs   104.250 difference     4.140
                 s2o   234.622 vs   208.750 difference    25.872
                 sf6   494.629 vs   485.425 difference     9.204
               si2h6   480.812 vs   535.880 difference   -55.068
                sif4   562.572 vs   577.760 difference   -15.188
                 sif   153.532 vs   142.720 difference    10.812
               sih3f   360.515 vs   382.740 difference   -22.225
                sih4   298.133 vs   324.950 difference   -26.817
                 sih    73.978 vs    73.930 difference     0.048
              silole  1048.827 vs  1100.905 difference   -52.078
                 sio   214.967 vs   193.040 difference    21.927
                 so2   298.317 vs   260.580 difference    37.737
                 so3   385.447 vs   346.890 difference    38.557
                  so   152.803 vs   126.470 difference    26.333
                 ssh   165.923 vs   165.140 difference     0.783
         t-butadiene   991.016 vs  1013.069 difference   -22.053
        tetrahedrane   789.394 vs   793.489 difference    -4.095
              t-hcoh   344.666 vs   322.460 difference    22.206
           thiophene   933.736 vs   964.987 difference   -31.251
              t-hono   389.528 vs   312.610 difference    76.918
              t-hooo   327.401 vs   233.270 difference    94.131
              t-n2h2   346.562 vs   296.490 difference    50.072
       trans-c2f2cl2   540.066 vs   529.390 difference    10.676
mean absolute error  26.907 mean error  14.088

*** hLTA-PW92 ***
        acetaldehyde   694.421 vs   677.850 difference    16.571
              acetic   838.982 vs   803.970 difference    35.012
               alcl3   259.541 vs   312.640 difference   -53.099
                alcl   113.821 vs   122.620 difference    -8.799
                alf3   437.209 vs   430.960 difference     6.249
                 alf   174.954 vs   163.790 difference    11.164
                alh3   198.704 vs   213.170 difference   -14.466
                 alh    74.315 vs    73.580 difference     0.735
              allene   711.674 vs   704.070 difference     7.604
               allyl   759.907 vs   766.855 difference    -6.948
                b2h6   586.243 vs   607.020 difference   -20.777
             benzene  1347.498 vs  1368.800 difference   -21.302
         beta-lactim  1030.628 vs   993.865 difference    36.763
                 bf3   490.285 vs   470.960 difference    19.325
                  bf   195.874 vs   182.530 difference    13.344
                 bh3   267.956 vs   281.280 difference   -13.324
                bhf2   422.865 vs   410.960 difference    11.905
                  bh    82.365 vs    84.980 difference    -2.615
               bn3pi   140.823 vs   105.810 difference    35.013
              borole  1036.553 vs  1057.669 difference   -21.116
               c2cl2   363.075 vs   350.586 difference    12.489
               c2cl4   463.790 vs   471.760 difference    -7.970
               c2cl6   534.514 vs   561.305 difference   -26.791
              c2clh3   539.125 vs   544.317 difference    -5.192
              c2clh5   672.853 vs   692.913 difference   -20.060
               c2clh   390.666 vs   378.516 difference    12.150
                c2f4   647.110 vs   590.066 difference    57.044
                c2f6   839.661 vs   791.944 difference    47.717
                c2h2   417.088 vs   405.540 difference    11.548
               c2h3f   586.118 vs   573.870 difference    12.248
                c2h4   560.008 vs   564.100 difference    -4.092
               c2h5f   718.670 vs   721.480 difference    -2.810
                c2h6   696.903 vs   713.040 difference   -16.137
                 cch   281.004 vs   266.170 difference    14.834
              ccl2h2   359.345 vs   371.701 difference   -12.356
                ccl2   190.027 vs   177.320 difference    12.707
               ccl2o   373.126 vs   347.085 difference    26.041
               ccl3h   333.515 vs   345.416 difference   -11.901
                ccl4   304.779 vs   315.419 difference   -10.640
               cclh3   384.778 vs   396.046 difference   -11.268
              cf2cl2   407.366 vs   392.237 difference    15.129
                 cf2   292.697 vs   258.770 difference    33.927
                 cf4   510.451 vs   478.740 difference    31.711
                  cf   157.215 vs   132.710 difference    24.505
               ch2ch   450.128 vs   446.080 difference     4.048
              ch2clf   406.416 vs   402.838 difference     3.578
                ch2c   372.764 vs   359.920 difference    12.844
               ch2f2   454.821 vs   437.935 difference    16.886
              ch2nh2   507.339 vs   482.240 difference    25.099
               ch2nh   466.566 vs   439.450 difference    27.116
            ch2-sing   182.084 vs   181.440 difference     0.644
            ch2-trip   180.656 vs   190.740 difference   -10.084
                ch3f   428.845 vs   422.960 difference     5.885
                 ch3   300.031 vs   307.870 difference    -7.839
              ch3nh2   598.752 vs   582.260 difference    16.492
               ch3nh   495.240 vs   474.600 difference    20.640
              ch3ph2   533.483 vs   539.303 difference    -5.820
                 ch4   412.856 vs   420.440 difference    -7.584
              c-hcoh   348.903 vs   317.640 difference    31.263
                chf3   484.797 vs   459.564 difference    25.233
                  ch    86.955 vs    84.220 difference     2.735
              c-hono   401.041 vs   312.170 difference    88.871
              c-hooo   335.517 vs   233.070 difference   102.447
         cis-c2f2cl2   555.402 vs   529.019 difference    26.383
                 cl2    62.533 vs    59.750 difference     2.783
                clcn   322.093 vs   285.420 difference    36.673
               clcof   420.484 vs   383.378 difference    37.106
                 clf    85.535 vs    62.800 difference    22.735
                clno   267.496 vs   191.958 difference    75.538
                 clo   101.051 vs    65.440 difference    35.611
              c-n2h2   351.820 vs   291.080 difference    60.740
                  cn   230.715 vs   181.360 difference    49.355
                 co2   441.520 vs   390.140 difference    51.380
                  co   286.856 vs   259.730 difference    27.126
                 cs2   298.213 vs   280.760 difference    17.453
                  cs   188.358 vs   172.210 difference    16.148
      cyclobutadiene   825.238 vs   820.838 difference     4.400
         cyclobutane  1121.633 vs  1150.396 difference   -28.763
         cyclobutene   987.131 vs  1001.542 difference   -14.411
     cyclopentadiene  1164.766 vs  1181.901 difference   -17.135
        cyclopropane   838.040 vs   853.968 difference   -15.928
        cyclopropene   685.999 vs   681.940 difference     4.059
         cyclopropyl   730.116 vs   737.718 difference    -7.602
        dioxetan2one   811.771 vs   753.117 difference    58.654
           dioxetane   778.055 vs   750.002 difference    28.053
           dioxirane   459.674 vs   410.010 difference    49.664
          dithiotane   669.088 vs   684.391 difference   -15.303
             ethanol   817.230 vs   811.200 difference     6.030
                f2co   466.932 vs   420.610 difference    46.322
                  f2    78.428 vs    39.050 difference    39.378
                fccf   438.842 vs   386.060 difference    52.782
                 fno   301.280 vs   215.427 difference    85.853
           formamide   616.511 vs   568.150 difference    48.361
    formic-anhydride   826.364 vs   757.007 difference    69.357
              formic   547.225 vs   501.870 difference    45.355
               furan  1009.206 vs   995.125 difference    14.081
             glyoxal   682.807 vs   635.050 difference    47.757
               h2ccn   546.600 vs   512.654 difference    33.946
                h2cn   375.348 vs   343.710 difference    31.638
                h2co   398.972 vs   374.650 difference    24.322
                  h2   111.366 vs   109.500 difference     1.866
                h2no   331.340 vs   274.970 difference    56.370
                 h2o   255.895 vs   232.980 difference    22.915
                 h2s   182.526 vs   183.910 difference    -1.384
                hccf   430.189 vs   398.450 difference    31.739
                 hcl   103.973 vs   107.490 difference    -3.517
               hclo4   412.078 vs   335.412 difference    76.666
                hcnh   375.096 vs   336.210 difference    38.886
                 hcn   349.313 vs   313.420 difference    35.893
                hcno   442.700 vs   364.910 difference    77.790
                hcof   441.226 vs   403.720 difference    37.506
                 hco   313.178 vs   279.430 difference    33.748
                  hf   155.939 vs   141.640 difference    14.299
                 hnc   335.080 vs   298.180 difference    36.900
                hnco   496.034 vs   434.680 difference    61.354
                hnnn   433.150 vs   331.720 difference   101.430
                 hno   265.069 vs   205.900 difference    59.169
                hocl   195.226 vs   166.230 difference    28.996
              hoclo2   354.862 vs   273.177 difference    81.685
               hoclo   270.409 vs   204.289 difference    66.120
                hocn   471.179 vs   410.020 difference    61.159
                 hof   205.711 vs   158.660 difference    47.051
                honc   418.412 vs   350.110 difference    68.302
                hooh   323.196 vs   269.080 difference    54.116
                 hoo   232.394 vs   175.540 difference    56.854
                  hs    90.200 vs    87.730 difference     2.470
              ketene   567.416 vs   533.440 difference    33.976
            methanol   528.525 vs   513.470 difference    15.055
                n2h4   489.273 vs   438.240 difference    51.033
                 n2h   289.407 vs   224.820 difference    64.587
                  n2   282.137 vs   228.480 difference    53.657
                n2o4   663.439 vs   471.670 difference   191.769
                 n2o   364.977 vs   270.850 difference    94.127
            n-butane  1268.551 vs  1302.630 difference   -34.079
                nccn   578.762 vs   501.960 difference    76.802
               nh2cl   274.656 vs   248.040 difference    26.616
                nh2f   300.819 vs   256.470 difference    44.349
                 nh2   204.371 vs   182.580 difference    21.791
               nh2oh   411.205 vs   359.723 difference    51.482
                 nh3   322.272 vs   298.010 difference    24.262
                  nh    97.054 vs    83.090 difference    13.964
                 no2   322.643 vs   227.870 difference    94.773
                  no   208.893 vs   152.750 difference    56.143
           n-pentane  1554.322 vs  1597.309 difference   -42.987
                  o2   172.679 vs   120.820 difference    51.859
                 ocs   370.592 vs   335.730 difference    34.862
                  oh   123.340 vs   107.200 difference    16.140
          oxadiazole   787.700 vs   706.069 difference    81.631
             oxetane   950.036 vs   948.139 difference     1.897
             oxirane   665.922 vs   651.490 difference    14.432
             oxirene   497.302 vs   456.030 difference    41.272
                  p2   143.713 vs   117.610 difference    26.103
                  p4   310.105 vs   290.570 difference    19.535
                 pf3   399.858 vs   365.599 difference    34.259
                 pf5   579.624 vs   561.565 difference    18.059
                 ph3   245.350 vs   242.270 difference     3.080
             propane   982.773 vs  1007.890 difference   -25.117
             propene   849.529 vs   861.550 difference   -12.021
             propyne   709.338 vs   705.570 difference     3.768
             pyrrole  1086.823 vs  1072.798 difference    14.025
                  s2   114.774 vs   104.250 difference    10.524
                 s2o   247.157 vs   208.750 difference    38.407
                 sf6   514.074 vs   485.425 difference    28.649
               si2h6   488.622 vs   535.880 difference   -47.258
                sif4   576.125 vs   577.760 difference    -1.635
                 sif   157.916 vs   142.720 difference    15.196
               sih3f   366.531 vs   382.740 difference   -16.209
                sih4   301.699 vs   324.950 difference   -23.251
                 sih    75.724 vs    73.930 difference     1.794
              silole  1067.253 vs  1100.905 difference   -33.652
                 sio   222.730 vs   193.040 difference    29.690
                 so2   311.046 vs   260.580 difference    50.466
                 so3   402.990 vs   346.890 difference    56.100
                  so   159.007 vs   126.470 difference    32.537
                 ssh   173.195 vs   165.140 difference     8.055
         t-butadiene  1004.769 vs  1013.069 difference    -8.300
        tetrahedrane   803.560 vs   793.489 difference    10.071
              t-hcoh   351.830 vs   322.460 difference    29.370
           thiophene   952.515 vs   964.987 difference   -12.472
              t-hono   402.671 vs   312.610 difference    90.061
              t-hooo   339.153 vs   233.270 difference   105.883
              t-n2h2   355.830 vs   296.490 difference    59.340
       trans-c2f2cl2   556.129 vs   529.390 difference    26.739
mean absolute error  31.388 mean error  23.913

*** hLTA exchange ***
        acetaldehyde   557.801 vs   677.850 difference  -120.049
              acetic   679.256 vs   803.970 difference  -124.714
               alcl3   219.545 vs   312.640 difference   -93.095
                alcl    97.295 vs   122.620 difference   -25.325
                alf3   388.019 vs   430.960 difference   -42.941
                 alf   155.078 vs   163.790 difference    -8.712
                alh3   139.554 vs   213.170 difference   -73.616
                 alh    51.435 vs    73.580 difference   -22.145
              allene   572.512 vs   704.070 difference  -131.558
               allyl   604.724 vs   766.855 difference  -162.131
                b2h6   451.948 vs   607.020 difference  -155.072
             benzene  1092.908 vs  1368.800 difference  -275.892
         beta-lactim   815.681 vs   993.865 difference  -178.184
                 bf3   439.577 vs   470.960 difference   -31.383
                  bf   176.582 vs   182.530 difference    -5.948
                 bh3   204.808 vs   281.280 difference   -76.472
                bhf2   368.447 vs   410.960 difference   -42.513
                  bh    58.956 vs    84.980 difference   -26.024
               bn3pi   111.812 vs   105.810 difference     6.002
              borole   836.675 vs  1057.669 difference  -220.994
               c2cl2   299.742 vs   350.586 difference   -50.844
               c2cl4   379.437 vs   471.760 difference   -92.323
               c2cl6   429.609 vs   561.305 difference  -131.696
              c2clh3   431.805 vs   544.317 difference  -112.512
              c2clh5   528.547 vs   692.913 difference  -164.366
               c2clh   320.065 vs   378.516 difference   -58.451
                c2f4   554.404 vs   590.066 difference   -35.662
                c2f6   721.521 vs   791.944 difference   -70.423
                c2h2   339.080 vs   405.540 difference   -66.460
               c2h3f   476.571 vs   573.870 difference   -97.299
                c2h4   444.498 vs   564.100 difference  -119.602
               c2h5f   572.042 vs   721.480 difference  -149.438
                c2h6   543.990 vs   713.040 difference  -169.050
                 cch   228.715 vs   266.170 difference   -37.455
              ccl2h2   284.351 vs   371.701 difference   -87.350
                ccl2   155.233 vs   177.320 difference   -22.087
               ccl2o   313.100 vs   347.085 difference   -33.985
               ccl3h   266.781 vs   345.416 difference   -78.635
                ccl4   245.982 vs   315.419 difference   -69.437
               cclh3   301.255 vs   396.046 difference   -94.791
              cf2cl2   343.851 vs   392.237 difference   -48.386
                 cf2   253.383 vs   258.770 difference    -5.387
                 cf4   441.158 vs   478.740 difference   -37.582
                  cf   135.147 vs   132.710 difference     2.437
               ch2ch   358.312 vs   446.080 difference   -87.768
              ch2clf   329.167 vs   402.838 difference   -73.671
                ch2c   298.052 vs   359.920 difference   -61.868
               ch2f2   374.993 vs   437.935 difference   -62.942
              ch2nh2   no data
               ch2nh   361.394 vs   439.450 difference   -78.056
            ch2-sing   131.473 vs   181.440 difference   -49.967
            ch2-trip   140.465 vs   190.740 difference   -50.275
                ch3f   342.997 vs   422.960 difference   -79.963
                 ch3   232.013 vs   307.870 difference   -75.857
              ch3nh2   455.798 vs   582.260 difference  -126.462
               ch3nh   375.834 vs   474.600 difference   -98.766
              ch3ph2   397.762 vs   539.303 difference  -141.541
                 ch4   320.742 vs   420.440 difference   -99.698
              c-hcoh   275.864 vs   317.640 difference   -41.776
                chf3   410.516 vs   459.564 difference   -49.048
                  ch    60.277 vs    84.220 difference   -23.943
              c-hono   316.376 vs   312.170 difference     4.206
              c-hooo   266.030 vs   233.070 difference    32.960
         cis-c2f2cl2   467.134 vs   529.019 difference   -61.885
                 cl2    48.368 vs    59.750 difference   -11.382
                clcn   262.009 vs   285.420 difference   -23.411
               clcof   357.783 vs   383.378 difference   -25.595
                 clf    69.925 vs    62.800 difference     7.125
                clno   214.160 vs   191.958 difference    22.202
                 clo    79.038 vs    65.440 difference    13.598
              c-n2h2   258.132 vs   291.080 difference   -32.948
                  cn   186.810 vs   181.360 difference     5.450
                 co2   379.131 vs   390.140 difference   -11.009
                  co   249.571 vs   259.730 difference   -10.159
                 cs2   245.053 vs   280.760 difference   -35.707
                  cs   156.083 vs   172.210 difference   -16.127
      cyclobutadiene   660.668 vs   820.838 difference  -160.170
         cyclobutane   881.111 vs  1150.396 difference  -269.285
         cyclobutene   784.006 vs  1001.542 difference  -217.536
     cyclopentadiene   936.112 vs  1181.901 difference  -245.789
        cyclopropane   658.765 vs   853.968 difference  -195.203
        cyclopropene   544.837 vs   681.940 difference  -137.103
         cyclopropyl   574.100 vs   737.718 difference  -163.618
        dioxetan2one   664.842 vs   753.117 difference   -88.275
           dioxetane   616.982 vs   750.002 difference  -133.020
           dioxirane   363.365 vs   410.010 difference   -46.645
          dithiotane   516.204 vs   684.391 difference  -168.187
             ethanol   642.880 vs   811.200 difference  -168.320
                f2co   401.316 vs   420.610 difference   -19.294
                  f2    63.813 vs    39.050 difference    24.763
                fccf   371.648 vs   386.060 difference   -14.412
                 fno   245.417 vs   215.427 difference    29.990
           formamide   488.396 vs   568.150 difference   -79.754
    formic-anhydride   682.967 vs   757.007 difference   -74.040
              formic   448.866 vs   501.870 difference   -53.004
               furan   819.087 vs   995.125 difference  -176.038
             glyoxal   562.497 vs   635.050 difference   -72.553
               h2ccn   439.508 vs   512.654 difference   -73.146
                h2cn   293.243 vs   343.710 difference   -50.467
                h2co   323.177 vs   374.650 difference   -51.473
                  h2    79.949 vs   109.500 difference   -29.551
                h2no   249.532 vs   274.970 difference   -25.438
                 h2o   202.650 vs   232.980 difference   -30.330
                 h2s   134.980 vs   183.910 difference   -48.930
                hccf   357.625 vs   398.450 difference   -40.825
                 hcl    81.048 vs   107.490 difference   -26.442
               hclo4   296.019 vs   335.412 difference   -39.393
                hcnh   292.272 vs   336.210 difference   -43.938
                 hcn   281.725 vs   313.420 difference   -31.695
                hcno   352.495 vs   364.910 difference   -12.415
                hcof   370.937 vs   403.720 difference   -32.783
                 hco   260.043 vs   279.430 difference   -19.387
                  hf   130.066 vs   141.640 difference   -11.574
                 hnc   268.150 vs   298.180 difference   -30.030
                hnco   404.481 vs   434.680 difference   -30.199
                hnnn   324.419 vs   331.720 difference    -7.301
                 hno   201.462 vs   205.900 difference    -4.438
                hocl   151.905 vs   166.230 difference   -14.325
              hoclo2   265.285 vs   273.177 difference    -7.892
               hoclo   205.548 vs   204.289 difference     1.259
                hocn   381.045 vs   410.020 difference   -28.975
                 hof   162.390 vs   158.660 difference     3.730
                honc   330.758 vs   350.110 difference   -19.352
                hooh   251.388 vs   269.080 difference   -17.692
                 hoo   182.338 vs   175.540 difference     6.798
                  hs    65.269 vs    87.730 difference   -22.461
              ketene   467.052 vs   533.440 difference   -66.388
            methanol   414.952 vs   513.470 difference   -98.518
                n2h4   356.767 vs   438.240 difference   -81.473
                 n2h   217.158 vs   224.820 difference    -7.662
                  n2   225.214 vs   228.480 difference    -3.266
                n2o4   522.405 vs   471.670 difference    50.735
                 n2o   285.492 vs   270.850 difference    14.642
            n-butane   993.927 vs  1302.630 difference  -308.703
                nccn   474.357 vs   501.960 difference   -27.603
               nh2cl   201.764 vs   248.040 difference   -46.276
                nh2f   226.782 vs   256.470 difference   -29.688
                 nh2   146.847 vs   182.580 difference   -35.733
               nh2oh   308.824 vs   359.723 difference   -50.899
                 nh3   239.970 vs   298.010 difference   -58.040
                  nh    66.833 vs    83.090 difference   -16.257
                 no2   257.506 vs   227.870 difference    29.636
                  no   166.409 vs   152.750 difference    13.659
           n-pentane  1218.835 vs  1597.309 difference  -378.474
                  o2   144.314 vs   120.820 difference    23.494
                 ocs   313.075 vs   335.730 difference   -22.655
                  oh    95.401 vs   107.200 difference   -11.799
          oxadiazole   621.143 vs   706.069 difference   -84.926
             oxetane   749.360 vs   948.139 difference  -198.779
             oxirane   527.083 vs   651.490 difference  -124.407
             oxirene   397.846 vs   456.030 difference   -58.184
                  p2    97.451 vs   117.610 difference   -20.159
                  p4   203.902 vs   290.570 difference   -86.668
                 pf3   338.288 vs   365.599 difference   -27.311
                 pf5   487.182 vs   561.565 difference   -74.383
                 ph3   170.880 vs   242.270 difference   -71.390
             propane   769.054 vs  1007.890 difference  -238.836
             propene   673.090 vs   861.550 difference  -188.460
             propyne   570.151 vs   705.570 difference  -135.419
             pyrrole   866.303 vs  1072.798 difference  -206.495
                  s2    90.900 vs   104.250 difference   -13.350
                 s2o   195.548 vs   208.750 difference   -13.202
                 sf6   418.319 vs   485.425 difference   -67.106
               si2h6   350.089 vs   535.880 difference  -185.791
                sif4   505.196 vs   577.760 difference   -72.564
                 sif   136.703 vs   142.720 difference    -6.017
               sih3f   285.124 vs   382.740 difference   -97.616
                sih4   216.843 vs   324.950 difference  -108.107
                 sih    50.776 vs    73.930 difference   -23.154
              silole   844.812 vs  1100.905 difference  -256.093
                 sio   187.515 vs   193.040 difference    -5.525
                 so2   253.878 vs   260.580 difference    -6.702
                 so3   320.874 vs   346.890 difference   -26.016
                  so   132.043 vs   126.470 difference     5.573
                 ssh   128.686 vs   165.140 difference   -36.454
         t-butadiene   804.565 vs  1013.069 difference  -208.504
        tetrahedrane   634.668 vs   793.489 difference  -158.821
              t-hcoh   278.483 vs   322.460 difference   -43.977
           thiophene   766.119 vs   964.987 difference  -198.868
              t-hono   318.183 vs   312.610 difference     5.573
              t-hooo   270.139 vs   233.270 difference    36.869
              t-n2h2   261.887 vs   296.490 difference   -34.603
       trans-c2f2cl2   467.902 vs   529.390 difference   -61.488
mean absolute error  71.235 mean error -67.512

*** LDA-PW92 ***
        acetaldehyde   778.528 vs   677.850 difference   100.678
              acetic   939.673 vs   803.970 difference   135.703
               alcl3   343.760 vs   312.640 difference    31.120
                alcl   134.896 vs   122.620 difference    12.276
                alf3   483.296 vs   430.960 difference    52.336
                 alf   184.041 vs   163.790 difference    20.251
                alh3   224.776 vs   213.170 difference    11.606
                 alh    77.415 vs    73.580 difference     3.835
              allene   804.772 vs   704.070 difference   100.702
               allyl   869.229 vs   766.855 difference   102.374
                b2h6   674.193 vs   607.020 difference    67.173
             benzene  1573.635 vs  1368.800 difference   204.835
         beta-lactim  1168.127 vs   993.865 difference   174.262
                 bf3   548.305 vs   470.960 difference    77.345
                  bf   210.774 vs   182.530 difference    28.244
                 bh3   303.773 vs   281.280 difference    22.493
                bhf2   471.232 vs   410.960 difference    60.272
                  bh    89.835 vs    84.980 difference     4.855
               bn3pi   137.026 vs   105.810 difference    31.216
              borole  1209.598 vs  1057.669 difference   151.929
               c2cl2   433.587 vs   350.586 difference    83.001
               c2cl4   590.305 vs   471.760 difference   118.545
               c2cl6   709.004 vs   561.305 difference   147.699
              c2clh3   624.724 vs   544.317 difference    80.407
              c2clh5   783.323 vs   692.913 difference    90.410
               c2clh   447.323 vs   378.516 difference    68.807
                c2f4   745.409 vs   590.066 difference   155.343
                c2f6   991.239 vs   791.944 difference   199.295
                c2h2   459.936 vs   405.540 difference    54.396
               c2h3f   663.748 vs   573.870 difference    89.878
                c2h4   632.127 vs   564.100 difference    68.027
               c2h5f   820.665 vs   721.480 difference    99.185
                c2h6   793.475 vs   713.040 difference    80.435
                 cch   309.393 vs   266.170 difference    43.223
              ccl2h2   433.746 vs   371.701 difference    62.045
                ccl2   228.490 vs   177.320 difference    51.170
               ccl2o   434.769 vs   347.085 difference    87.684
               ccl3h   419.376 vs   345.416 difference    73.960
                ccl4   401.350 vs   315.419 difference    85.931
               cclh3   446.975 vs   396.046 difference    50.929
              cf2cl2   497.388 vs   392.237 difference   105.151
                 cf2   324.927 vs   258.770 difference    66.157
                 cf4   598.814 vs   478.740 difference   120.074
                  cf   168.089 vs   132.710 difference    35.379
               ch2ch   506.953 vs   446.080 difference    60.873
              ch2clf   473.914 vs   402.838 difference    71.076
                ch2c   411.079 vs   359.920 difference    51.159
               ch2f2   517.023 vs   437.935 difference    79.088
              ch2nh2   556.296 vs   482.240 difference    74.056
               ch2nh   503.975 vs   439.450 difference    64.525
            ch2-sing   198.737 vs   181.440 difference    17.297
            ch2-trip   212.537 vs   190.740 difference    21.797
                ch3f   482.334 vs   422.960 difference    59.374
                 ch3   338.893 vs   307.870 difference    31.023
              ch3nh2   660.680 vs   582.260 difference    78.420
               ch3nh   542.983 vs   474.600 difference    68.383
              ch3ph2   605.156 vs   539.303 difference    65.853
                 ch4   461.998 vs   420.440 difference    41.558
              c-hcoh   375.267 vs   317.640 difference    57.627
                chf3   559.329 vs   459.564 difference    99.765
                  ch    92.350 vs    84.220 difference     8.130
              c-hono   409.185 vs   312.170 difference    97.015
              c-hooo   335.049 vs   233.070 difference   101.979
         cis-c2f2cl2   666.650 vs   529.019 difference   137.631
                 cl2    83.533 vs    59.750 difference    23.783
                clcn   347.620 vs   285.420 difference    62.200
               clcof   479.382 vs   383.378 difference    96.004
                 clf    95.477 vs    62.800 difference    32.677
                clno   266.961 vs   191.958 difference    75.003
                 clo   104.871 vs    65.440 difference    39.431
              c-n2h2   352.033 vs   291.080 difference    60.953
                  cn   219.740 vs   181.360 difference    38.380
                 co2   473.353 vs   390.140 difference    83.213
                  co   299.222 vs   259.730 difference    39.492
                 cs2   344.193 vs   280.760 difference    63.433
                  cs   202.297 vs   172.210 difference    30.087
      cyclobutadiene   948.204 vs   820.838 difference   127.366
         cyclobutane  1303.523 vs  1150.396 difference   153.127
         cyclobutene  1144.389 vs  1001.542 difference   142.847
     cyclopentadiene  1355.729 vs  1181.901 difference   173.828
        cyclopropane   967.949 vs   853.968 difference   113.981
        cyclopropene   784.526 vs   681.940 difference   102.586
         cyclopropyl   845.051 vs   737.718 difference   107.333
        dioxetan2one   915.264 vs   753.117 difference   162.147
           dioxetane   886.269 vs   750.002 difference   136.267
           dioxirane   505.047 vs   410.010 difference    95.037
          dithiotane   796.559 vs   684.391 difference   112.168
             ethanol   923.375 vs   811.200 difference   112.175
                f2co   524.192 vs   420.610 difference   103.582
                  f2    77.991 vs    39.050 difference    38.941
                fccf   488.370 vs   386.060 difference   102.310
                 fno   298.788 vs   215.427 difference    83.361
           formamide   671.134 vs   568.150 difference   102.984
    formic-anhydride   913.687 vs   757.007 difference   156.680
              formic   597.699 vs   501.870 difference    95.829
               furan  1165.444 vs   995.125 difference   170.319
             glyoxal   752.883 vs   635.050 difference   117.833
               h2ccn   595.947 vs   512.654 difference    83.293
                h2cn   398.579 vs   343.710 difference    54.869
                h2co   433.701 vs   374.650 difference    59.051
                  h2   112.869 vs   109.500 difference     3.369
                h2no   344.164 vs   274.970 difference    69.194
                 h2o   266.366 vs   232.980 difference    33.386
                 h2s   206.455 vs   183.910 difference    22.545
                hccf   477.174 vs   398.450 difference    78.724
                 hcl   120.380 vs   107.490 difference    12.890
               hclo4   498.582 vs   335.412 difference   163.170
                hcnh   396.387 vs   336.210 difference    60.177
                 hcn   360.967 vs   313.420 difference    47.547
                hcno   464.216 vs   364.910 difference    99.306
                hcof   485.685 vs   403.720 difference    81.965
                 hco   333.011 vs   279.430 difference    53.581
                  hf   162.036 vs   141.640 difference    20.396
                 hnc   347.001 vs   298.180 difference    48.821
                hnco   526.543 vs   434.680 difference    91.863
                hnnn   429.207 vs   331.720 difference    97.487
                 hno   261.130 vs   205.900 difference    55.230
                hocl   211.277 vs   166.230 difference    45.047
              hoclo2   401.713 vs   273.177 difference   128.536
               hoclo   291.913 vs   204.289 difference    87.624
                hocn   495.069 vs   410.020 difference    85.049
                 hof   211.439 vs   158.660 difference    52.779
                honc   436.709 vs   350.110 difference    86.599
                hooh   335.049 vs   269.080 difference    65.969
                 hoo   235.751 vs   175.540 difference    60.211
                  hs    99.650 vs    87.730 difference    11.920
              ketene   627.568 vs   533.440 difference    94.128
            methanol   586.091 vs   513.470 difference    72.621
                n2h4   515.561 vs   438.240 difference    77.321
                 n2h   279.340 vs   224.820 difference    54.520
                  n2   267.886 vs   228.480 difference    39.406
                n2o4   685.602 vs   471.670 difference   213.932
                 n2o   362.307 vs   270.850 difference    91.457
            n-butane  1461.359 vs  1302.630 difference   158.729
                nccn   600.677 vs   501.960 difference    98.717
               nh2cl   297.834 vs   248.040 difference    49.794
                nh2f   314.919 vs   256.470 difference    58.449
                 nh2   207.854 vs   182.580 difference    25.274
               nh2oh   431.223 vs   359.723 difference    71.500
                 nh3   337.166 vs   298.010 difference    39.156
                  nh    95.347 vs    83.090 difference    12.257
                 no2   324.151 vs   227.870 difference    96.281
                  no   199.104 vs   152.750 difference    46.354
           n-pentane  1795.142 vs  1597.309 difference   197.833
                  o2   175.121 vs   120.820 difference    54.301
                 ocs   409.323 vs   335.730 difference    73.593
                  oh   124.080 vs   107.200 difference    16.880
          oxadiazole   872.234 vs   706.069 difference   166.165
             oxetane  1093.049 vs   948.139 difference   144.910
             oxirane   756.717 vs   651.490 difference   105.227
             oxirene   548.837 vs   456.030 difference    92.807
                  p2   144.130 vs   117.610 difference    26.520
                  p4   367.117 vs   290.570 difference    76.547
                 pf3   444.065 vs   365.599 difference    78.466
                 pf5   683.202 vs   561.565 difference   121.637
                 ph3   269.793 vs   242.270 difference    27.523
             propane  1127.431 vs  1007.890 difference   119.541
             propene   970.128 vs   861.550 difference   108.578
             propyne   801.549 vs   705.570 difference    95.979
             pyrrole  1250.343 vs  1072.798 difference   177.545
                  s2   135.684 vs   104.250 difference    31.434
                 s2o   276.933 vs   208.750 difference    68.183
                 sf6   652.362 vs   485.425 difference   166.937
               si2h6   579.220 vs   535.880 difference    43.340
                sif4   657.044 vs   577.760 difference    79.284
                 sif   167.391 vs   142.720 difference    24.671
               sih3f   418.639 vs   382.740 difference    35.899
                sih4   347.027 vs   324.950 difference    22.077
                 sih    80.375 vs    73.930 difference     6.445
              silole  1251.317 vs  1100.905 difference   150.412
                 sio   224.557 vs   193.040 difference    31.517
                 so2   337.116 vs   260.580 difference    76.536
                 so3   457.649 vs   346.890 difference   110.759
                  so   167.964 vs   126.470 difference    41.494
                 ssh   203.049 vs   165.140 difference    37.909
         t-butadiene  1150.492 vs  1013.069 difference   137.423
        tetrahedrane   937.954 vs   793.489 difference   144.465
              t-hcoh   380.018 vs   322.460 difference    57.558
           thiophene  1121.997 vs   964.987 difference   157.010
              t-hono   409.418 vs   312.610 difference    96.808
              t-hooo   335.234 vs   233.270 difference   101.964
              t-n2h2   357.369 vs   296.490 difference    60.879
       trans-c2f2cl2   667.131 vs   529.390 difference   137.741
mean absolute error  79.879 mean error  79.879

*** LDA exchange ***
        acetaldehyde   641.340 vs   677.850 difference   -36.510
              acetic   779.543 vs   803.970 difference   -24.427
               alcl3   301.588 vs   312.640 difference   -11.052
                alcl   117.623 vs   122.620 difference    -4.997
                alf3   432.116 vs   430.960 difference     1.156
                 alf   163.661 vs   163.790 difference    -0.129
                alh3   164.390 vs   213.170 difference   -48.780
                 alh    54.058 vs    73.580 difference   -19.522
              allene   665.745 vs   704.070 difference   -38.325
               allyl   714.685 vs   766.855 difference   -52.170
                b2h6   538.799 vs   607.020 difference   -68.221
             benzene  1319.724 vs  1368.800 difference   -49.076
         beta-lactim   953.304 vs   993.865 difference   -40.561
                 bf3   497.067 vs   470.960 difference    26.107
                  bf   190.965 vs   182.530 difference     8.435
                 bh3   239.576 vs   281.280 difference   -41.704
                bhf2   415.944 vs   410.960 difference     4.984
                  bh    65.830 vs    84.980 difference   -19.150
               bn3pi   110.134 vs   105.810 difference     4.324
              borole  1009.289 vs  1057.669 difference   -48.380
               c2cl2   370.329 vs   350.586 difference    19.743
               c2cl4   506.115 vs   471.760 difference    34.355
               c2cl6   604.913 vs   561.305 difference    43.608
              c2clh3   517.153 vs   544.317 difference   -27.164
              c2clh5   638.411 vs   692.913 difference   -54.502
               c2clh   376.826 vs   378.516 difference    -1.690
                c2f4   653.720 vs   590.066 difference    63.654
                c2f6   874.825 vs   791.944 difference    82.881
                c2h2   382.089 vs   405.540 difference   -23.451
               c2h3f   554.195 vs   573.870 difference   -19.675
                c2h4   516.447 vs   564.100 difference   -47.653
               c2h5f   673.605 vs   721.480 difference   -47.875
                c2h6   640.028 vs   713.040 difference   -73.012
                 cch   259.641 vs   266.170 difference    -6.529
              ccl2h2   358.131 vs   371.701 difference   -13.570
                ccl2   193.223 vs   177.320 difference    15.903
               ccl2o   374.610 vs   347.085 difference    27.525
               ccl3h   352.204 vs   345.416 difference     6.788
                ccl4   342.484 vs   315.419 difference    27.065
               cclh3   362.832 vs   396.046 difference   -33.214
              cf2cl2   434.271 vs   392.237 difference    42.034
                 cf2   285.541 vs   258.770 difference    26.771
                 cf4   530.407 vs   478.740 difference    51.667
                  cf   146.310 vs   132.710 difference    13.600
               ch2ch   416.195 vs   446.080 difference   -29.885
              ch2clf   396.244 vs   402.838 difference    -6.594
                ch2c   336.182 vs   359.920 difference   -23.738
               ch2f2   436.971 vs   437.935 difference    -0.964
              ch2nh2   435.748 vs   482.240 difference   -46.492
               ch2nh   398.867 vs   439.450 difference   -40.583
            ch2-sing   147.559 vs   181.440 difference   -33.881
            ch2-trip   173.357 vs   190.740 difference   -17.383
                ch3f   396.057 vs   422.960 difference   -26.903
                 ch3   271.027 vs   307.870 difference   -36.843
              ch3nh2   517.473 vs   582.260 difference   -64.787
               ch3nh   424.134 vs   474.600 difference   -50.466
              ch3ph2   469.525 vs   539.303 difference   -69.778
                 ch4   369.408 vs   420.440 difference   -51.032
              c-hcoh   301.600 vs   317.640 difference   -16.040
                chf3   485.259 vs   459.564 difference    25.695
                  ch    65.763 vs    84.220 difference   -18.457
              c-hono   324.700 vs   312.170 difference    12.530
              c-hooo   266.059 vs   233.070 difference    32.989
         cis-c2f2cl2   578.967 vs   529.019 difference    49.948
                 cl2    68.801 vs    59.750 difference     9.051
                clcn   287.972 vs   285.420 difference     2.552
               clcof   416.794 vs   383.378 difference    33.416
                 clf    79.613 vs    62.800 difference    16.813
                clno   214.111 vs   191.958 difference    22.153
                 clo    82.891 vs    65.440 difference    17.451
              c-n2h2   258.795 vs   291.080 difference   -32.285
                  cn   177.711 vs   181.360 difference    -3.649
                 co2   410.902 vs   390.140 difference    20.762
                  co   261.851 vs   259.730 difference     2.121
                 cs2   290.815 vs   280.760 difference    10.055
                  cs   169.814 vs   172.210 difference    -2.396
      cyclobutadiene   783.868 vs   820.838 difference   -36.970
         cyclobutane  1062.584 vs  1150.396 difference   -87.812
         cyclobutene   941.127 vs  1001.542 difference   -60.415
     cyclopentadiene  1127.396 vs  1181.901 difference   -54.505
        cyclopropane   788.280 vs   853.968 difference   -65.688
        cyclopropene   643.234 vs   681.940 difference   -38.706
         cyclopropyl   689.644 vs   737.718 difference   -48.074
        dioxetan2one   768.332 vs   753.117 difference    15.215
           dioxetane   724.655 vs   750.002 difference   -25.347
           dioxirane   408.434 vs   410.010 difference    -1.576
          dithiotane   642.956 vs   684.391 difference   -41.435
             ethanol   748.361 vs   811.200 difference   -62.839
                f2co   458.938 vs   420.610 difference    38.328
                  f2    63.489 vs    39.050 difference    24.439
                fccf   421.822 vs   386.060 difference    35.762
                 fno   243.508 vs   215.427 difference    28.081
           formamide   542.804 vs   568.150 difference   -25.346
    formic-anhydride   770.289 vs   757.007 difference    13.282
              formic   498.818 vs   501.870 difference    -3.052
               furan   975.818 vs   995.125 difference   -19.307
             glyoxal   632.243 vs   635.050 difference    -2.807
               h2ccn   490.027 vs   512.654 difference   -22.627
                h2cn   317.434 vs   343.710 difference   -26.276
                h2co   357.433 vs   374.650 difference   -17.217
                  h2    81.279 vs   109.500 difference   -28.221
                h2no   262.443 vs   274.970 difference   -12.527
                 h2o   212.402 vs   232.980 difference   -20.578
                 h2s   158.241 vs   183.910 difference   -25.669
                hccf   405.015 vs   398.450 difference     6.565
                 hcl    96.857 vs   107.490 difference   -10.633
               hclo4   382.932 vs   335.412 difference    47.520
                hcnh   314.326 vs   336.210 difference   -21.884
                 hcn   293.777 vs   313.420 difference   -19.643
                hcno   374.643 vs   364.910 difference     9.733
                hcof   415.188 vs   403.720 difference    11.468
                 hco   280.033 vs   279.430 difference     0.603
                  hf   135.668 vs   141.640 difference    -5.972
                 hnc   280.408 vs   298.180 difference   -17.772
                hnco   435.336 vs   434.680 difference     0.656
                hnnn   321.954 vs   331.720 difference    -9.766
                 hno   197.558 vs   205.900 difference    -8.342
                hocl   167.380 vs   166.230 difference     1.150
              hoclo2   312.098 vs   273.177 difference    38.921
               hoclo   226.609 vs   204.289 difference    22.320
                hocn   405.297 vs   410.020 difference    -4.723
                 hof   167.826 vs   158.660 difference     9.166
                honc   349.551 vs   350.110 difference    -0.559
                hooh   262.608 vs   269.080 difference    -6.472
                 hoo   185.655 vs   175.540 difference    10.115
                  hs    74.683 vs    87.730 difference   -13.047
              ketene   527.202 vs   533.440 difference    -6.238
            methanol   471.835 vs   513.470 difference   -41.635
                n2h4   383.125 vs   438.240 difference   -55.115
                 n2h   208.034 vs   224.820 difference   -16.786
                  n2   211.823 vs   228.480 difference   -16.657
                n2o4   546.524 vs   471.670 difference    74.854
                 n2o   283.950 vs   270.850 difference    13.100
            n-butane  1186.272 vs  1302.630 difference  -116.358
                nccn   497.625 vs   501.960 difference    -4.335
               nh2cl   224.717 vs   248.040 difference   -23.323
                nh2f   240.875 vs   256.470 difference   -15.595
                 nh2   150.689 vs   182.580 difference   -31.891
               nh2oh   328.541 vs   359.723 difference   -31.182
                 nh3   254.626 vs   298.010 difference   -43.384
                  nh    65.778 vs    83.090 difference   -17.312
                 no2   259.656 vs   227.870 difference    31.786
                  no   157.100 vs   152.750 difference     4.350
           n-pentane  1459.234 vs  1597.309 difference  -138.075
                  o2   147.169 vs   120.820 difference    26.349
                 ocs   351.724 vs   335.730 difference    15.994
                  oh    95.952 vs   107.200 difference   -11.248
          oxadiazole   707.152 vs   706.069 difference     1.083
             oxetane   891.859 vs   948.139 difference   -56.280
             oxirane   617.407 vs   651.490 difference   -34.083
             oxirene   449.224 vs   456.030 difference    -6.806
                  p2    98.864 vs   117.610 difference   -18.746
                  p4   262.889 vs   290.570 difference   -27.681
                 pf3   383.215 vs   365.599 difference    17.616
                 pf5   592.119 vs   561.565 difference    30.554
                 ph3   195.507 vs   242.270 difference   -46.763
             propane   913.201 vs  1007.890 difference   -94.689
             propene   793.490 vs   861.550 difference   -68.060
             propyne   662.440 vs   705.570 difference   -43.130
             pyrrole  1030.695 vs  1072.798 difference   -42.103
                  s2   111.588 vs   104.250 difference     7.338
                 s2o   224.712 vs   208.750 difference    15.962
                 sf6   558.525 vs   485.425 difference    73.100
               si2h6   439.521 vs   535.880 difference   -96.359
                sif4   585.708 vs   577.760 difference     7.948
                 sif   146.378 vs   142.720 difference     3.658
               sih3f   336.403 vs   382.740 difference   -46.337
                sih4   261.442 vs   324.950 difference   -63.508
                 sih    55.693 vs    73.930 difference   -18.237
              silole  1028.674 vs  1100.905 difference   -72.231
                 sio   188.938 vs   193.040 difference    -4.102
                 so2   279.518 vs   260.580 difference    18.938
                 so3   375.214 vs   346.890 difference    28.324
                  so   141.010 vs   126.470 difference    14.540
                 ssh   158.131 vs   165.140 difference    -7.009
         t-butadiene   950.442 vs  1013.069 difference   -62.627
        tetrahedrane   769.054 vs   793.489 difference   -24.435
              t-hcoh   306.112 vs   322.460 difference   -16.348
           thiophene   935.848 vs   964.987 difference   -29.139
              t-hono   325.097 vs   312.610 difference    12.487
              t-hooo   266.767 vs   233.270 difference    33.497
              t-n2h2   263.881 vs   296.490 difference   -32.609
       trans-c2f2cl2   579.482 vs   529.390 difference    50.092
mean absolute error  28.966 mean error -12.015

*** PBE-PBE ***
        acetaldehyde   694.706 vs   677.850 difference    16.856
              acetic   828.378 vs   803.970 difference    24.408
               alcl3   306.467 vs   312.640 difference    -6.173
                alcl   120.813 vs   122.620 difference    -1.807
                alf3   427.932 vs   430.960 difference    -3.028
                 alf   163.353 vs   163.790 difference    -0.437
                alh3   203.331 vs   213.170 difference    -9.839
                 alh    69.090 vs    73.580 difference    -4.490
              allene   724.067 vs   704.070 difference    19.997
               allyl   784.121 vs   766.855 difference    17.266
                b2h6   608.240 vs   607.020 difference     1.220
             benzene  1410.244 vs  1368.800 difference    41.444
         beta-lactim  1030.375 vs   993.865 difference    36.510
                 bf3   481.466 vs   470.960 difference    10.506
                  bf   187.012 vs   182.530 difference     4.482
                 bh3   278.373 vs   281.280 difference    -2.907
                bhf2   418.227 vs   410.960 difference     7.267
                  bh    81.130 vs    84.980 difference    -3.850
               bn3pi   122.760 vs   105.810 difference    16.950
              borole  1085.099 vs  1057.669 difference    27.430
               c2cl2   375.391 vs   350.586 difference    24.805
               c2cl4   501.416 vs   471.760 difference    29.656
               c2cl6   587.804 vs   561.305 difference    26.499
              c2clh3   557.723 vs   544.317 difference    13.406
              c2clh5   700.635 vs   692.913 difference     7.722
               c2clh   395.754 vs   378.516 difference    17.238
                c2f4   631.051 vs   590.066 difference    40.985
                c2f6   833.258 vs   791.944 difference    41.314
                c2h2   414.993 vs   405.540 difference     9.453
               c2h3f   590.114 vs   573.870 difference    16.244
                c2h4   571.641 vs   564.100 difference     7.541
               c2h5f   731.900 vs   721.480 difference    10.420
                c2h6   716.779 vs   713.040 difference     3.739
                 cch   277.147 vs   266.170 difference    10.977
              ccl2h2   380.647 vs   371.701 difference     8.946
                ccl2   194.474 vs   177.320 difference    17.154
               ccl2o   373.151 vs   347.085 difference    26.066
               ccl3h   359.159 vs   345.416 difference    13.743
                ccl4   333.391 vs   315.419 difference    17.972
               cclh3   400.049 vs   396.046 difference     4.003
              cf2cl2   416.182 vs   392.237 difference    23.945
                 cf2   276.696 vs   258.770 difference    17.926
                 cf4   503.062 vs   478.740 difference    24.322
                  cf   145.233 vs   132.710 difference    12.523
               ch2ch   458.014 vs   446.080 difference    11.934
              ch2clf   414.539 vs   402.838 difference    11.701
                ch2c   369.636 vs   359.920 difference     9.716
               ch2f2   450.968 vs   437.935 difference    13.033
              ch2nh2   496.507 vs   482.240 difference    14.267
               ch2nh   452.175 vs   439.450 difference    12.725
            ch2-sing   178.897 vs   181.440 difference    -2.543
            ch2-trip   194.537 vs   190.740 difference     3.797
                ch3f   429.293 vs   422.960 difference     6.333
                 ch3   309.996 vs   307.870 difference     2.126
              ch3nh2   591.042 vs   582.260 difference     8.782
               ch3nh   487.577 vs   474.600 difference    12.977
              ch3ph2   540.411 vs   539.303 difference     1.108
                 ch4   420.002 vs   420.440 difference    -0.438
              c-hcoh   328.123 vs   317.640 difference    10.483
                chf3   478.645 vs   459.564 difference    19.081
                  ch    84.655 vs    84.220 difference     0.435
              c-hono   345.362 vs   312.170 difference    33.192
              c-hooo   271.229 vs   233.070 difference    38.159
         cis-c2f2cl2   565.570 vs   529.019 difference    36.551
                 cl2    65.891 vs    59.750 difference     6.141
                clcn   306.922 vs   285.420 difference    21.502
               clcof   410.673 vs   383.378 difference    27.295
                 clf    72.510 vs    62.800 difference     9.710
                clno   224.927 vs   191.958 difference    32.969
                 clo    81.757 vs    65.440 difference    16.317
              c-n2h2   309.860 vs   291.080 difference    18.780
                  cn   197.609 vs   181.360 difference    16.249
                 co2   416.457 vs   390.140 difference    26.317
                  co   269.138 vs   259.730 difference     9.408
                 cs2   301.506 vs   280.760 difference    20.746
                  cs   179.718 vs   172.210 difference     7.508
      cyclobutadiene   845.441 vs   820.838 difference    24.603
         cyclobutane  1167.515 vs  1150.396 difference    17.119
         cyclobutene  1024.367 vs  1001.542 difference    22.825
     cyclopentadiene  1212.963 vs  1181.901 difference    31.062
        cyclopropane   868.426 vs   853.968 difference    14.458
        cyclopropene   701.827 vs   681.940 difference    19.887
         cyclopropyl   757.394 vs   737.718 difference    19.676
        dioxetan2one   792.732 vs   753.117 difference    39.615
           dioxetane   773.767 vs   750.002 difference    23.765
           dioxirane   434.129 vs   410.010 difference    24.119
          dithiotane   699.987 vs   684.391 difference    15.596
             ethanol   821.596 vs   811.200 difference    10.396
                f2co   448.054 vs   420.610 difference    27.444
                  f2    53.068 vs    39.050 difference    14.018
                fccf   416.264 vs   386.060 difference    30.204
                 fno   250.090 vs   215.427 difference    34.663
           formamide   592.055 vs   568.150 difference    23.905
    formic-anhydride   796.243 vs   757.007 difference    39.236
              formic   522.666 vs   501.870 difference    20.796
               furan  1031.994 vs   995.125 difference    36.869
             glyoxal   663.565 vs   635.050 difference    28.515
               h2ccn   537.603 vs   512.654 difference    24.949
                h2cn   359.687 vs   343.710 difference    15.977
                h2co   386.095 vs   374.650 difference    11.445
                  h2   104.603 vs   109.500 difference    -4.897
                h2no   296.700 vs   274.970 difference    21.730
                 h2o   234.416 vs   232.980 difference     1.436
                 h2s   182.177 vs   183.910 difference    -1.733
                hccf   418.575 vs   398.450 difference    20.125
                 hcl   106.491 vs   107.490 difference    -0.999
               hclo4   380.633 vs   335.412 difference    45.221
                hcnh   354.335 vs   336.210 difference    18.125
                 hcn   326.412 vs   313.420 difference    12.992
                hcno   401.371 vs   364.910 difference    36.461
                hcof   424.012 vs   403.720 difference    20.292
                 hco   295.423 vs   279.430 difference    15.993
                  hf   142.114 vs   141.640 difference     0.474
                 hnc   311.556 vs   298.180 difference    13.376
                hnco   464.788 vs   434.680 difference    30.108
                hnnn   373.521 vs   331.720 difference    41.801
                 hno   223.620 vs   205.900 difference    17.720
                hocl   175.695 vs   166.230 difference     9.465
              hoclo2   312.879 vs   273.177 difference    39.702
               hoclo   231.781 vs   204.289 difference    27.492
                hocn   434.409 vs   410.020 difference    24.389
                 hof   172.620 vs   158.660 difference    13.960
                honc   377.020 vs   350.110 difference    26.910
                hooh   282.480 vs   269.080 difference    13.400
                 hoo   195.427 vs   175.540 difference    19.887
                  hs    88.046 vs    87.730 difference     0.316
              ketene   558.387 vs   533.440 difference    24.947
            methanol   520.178 vs   513.470 difference     6.708
                n2h4   453.261 vs   438.240 difference    15.021
                 n2h   247.541 vs   224.820 difference    22.721
                  n2   243.824 vs   228.480 difference    15.344
                n2o4   561.215 vs   471.670 difference    89.545
                 n2o   311.134 vs   270.850 difference    40.284
            n-butane  1313.241 vs  1302.630 difference    10.611
                nccn   538.804 vs   501.960 difference    36.844
               nh2cl   258.582 vs   248.040 difference    10.542
                nh2f   270.932 vs   256.470 difference    14.462
                 nh2   188.713 vs   182.580 difference     6.133
               nh2oh   373.596 vs   359.723 difference    13.873
                 nh3   302.076 vs   298.010 difference     4.066
                  nh    88.510 vs    83.090 difference     5.420
                 no2   270.324 vs   227.870 difference    42.454
                  no   172.422 vs   152.750 difference    19.672
           n-pentane  1611.398 vs  1597.309 difference    14.089
                  o2   143.960 vs   120.820 difference    23.140
                 ocs   359.693 vs   335.730 difference    23.963
                  oh   109.981 vs   107.200 difference     2.781
          oxadiazole   759.024 vs   706.069 difference    52.955
             oxetane   969.269 vs   948.139 difference    21.130
             oxirane   670.271 vs   651.490 difference    18.781
             oxirene   479.969 vs   456.030 difference    23.939
                  p2   121.727 vs   117.610 difference     4.117
                  p4   309.222 vs   290.570 difference    18.652
                 pf3   375.741 vs   365.599 difference    10.142
                 pf5   568.720 vs   561.565 difference     7.155
                 ph3   239.146 vs   242.270 difference    -3.124
             propane  1015.038 vs  1007.890 difference     7.148
             propene   873.784 vs   861.550 difference    12.234
             propyne   721.104 vs   705.570 difference    15.534
             pyrrole  1111.709 vs  1072.798 difference    38.911
                  s2   115.420 vs   104.250 difference    11.170
                 s2o   229.269 vs   208.750 difference    20.519
                 sf6   510.082 vs   485.425 difference    24.657
               si2h6   520.113 vs   535.880 difference   -15.767
                sif4   573.154 vs   577.760 difference    -4.606
                 sif   146.088 vs   142.720 difference     3.368
               sih3f   373.681 vs   382.740 difference    -9.059
                sih4   313.491 vs   324.950 difference   -11.459
                 sih    71.787 vs    73.930 difference    -2.143
              silole  1119.229 vs  1100.905 difference    18.324
                 sio   196.818 vs   193.040 difference     3.778
                 so2   281.465 vs   260.580 difference    20.885
                 so3   376.461 vs   346.890 difference    29.571
                  so   141.507 vs   126.470 difference    15.037
                 ssh   173.683 vs   165.140 difference     8.543
         t-butadiene  1034.866 vs  1013.069 difference    21.797
        tetrahedrane   829.034 vs   793.489 difference    35.545
              t-hcoh   332.557 vs   322.460 difference    10.097
           thiophene   997.424 vs   964.987 difference    32.437
              t-hono   346.219 vs   312.610 difference    33.609
              t-hooo   272.412 vs   233.270 difference    39.142
              t-n2h2   314.911 vs   296.490 difference    18.421
       trans-c2f2cl2   566.121 vs   529.390 difference    36.731
mean absolute error  18.028 mean error  17.052

*** PBE exchange ***
        acetaldehyde   549.209 vs   677.850 difference  -128.641
              acetic   648.674 vs   803.970 difference  -155.296
               alcl3   244.021 vs   312.640 difference   -68.619
                alcl    98.538 vs   122.620 difference   -24.082
                alf3   368.901 vs   430.960 difference   -62.059
                 alf   141.720 vs   163.790 difference   -22.070
                alh3   159.124 vs   213.170 difference   -54.046
                 alh    52.705 vs    73.580 difference   -20.875
              allene   575.682 vs   704.070 difference  -128.388
               allyl   622.878 vs   766.855 difference  -143.977
                b2h6   483.639 vs   607.020 difference  -123.381
             benzene  1112.884 vs  1368.800 difference  -255.916
         beta-lactim   783.043 vs   993.865 difference  -210.822
                 bf3   411.935 vs   470.960 difference   -59.025
                  bf   162.131 vs   182.530 difference   -20.399
                 bh3   227.767 vs   281.280 difference   -53.513
                bhf2   355.359 vs   410.960 difference   -55.601
                  bh    63.558 vs    84.980 difference   -21.422
               bn3pi    91.428 vs   105.810 difference   -14.382
              borole   856.064 vs  1057.669 difference  -201.605
               c2cl2   279.896 vs   350.586 difference   -70.690
               c2cl4   359.777 vs   471.760 difference  -111.983
               c2cl6   399.618 vs   561.305 difference  -161.687
              c2clh3   437.037 vs   544.317 difference  -107.280
              c2clh5   547.360 vs   692.913 difference  -145.553
               c2clh   307.189 vs   378.516 difference   -71.327
                c2f4   492.864 vs   590.066 difference   -97.202
                c2f6   650.520 vs   791.944 difference  -141.424
                c2h2   333.313 vs   405.540 difference   -72.227
               c2h3f   470.009 vs   573.870 difference  -103.861
                c2h4   456.793 vs   564.100 difference  -107.307
               c2h5f   579.569 vs   721.480 difference  -141.911
                c2h6   568.164 vs   713.040 difference  -144.876
                 cch   219.070 vs   266.170 difference   -47.100
              ccl2h2   288.348 vs   371.701 difference   -83.353
                ccl2   138.007 vs   177.320 difference   -39.313
               ccl2o   281.472 vs   347.085 difference   -65.613
               ccl3h   260.805 vs   345.416 difference   -84.611
                ccl4   228.166 vs   315.419 difference   -87.253
               cclh3   312.823 vs   396.046 difference   -83.223
              cf2cl2   311.381 vs   392.237 difference   -80.856
                 cf2   219.983 vs   258.770 difference   -38.787
                 cf4   396.212 vs   478.740 difference   -82.528
                  cf   115.513 vs   132.710 difference   -17.197
               ch2ch   364.635 vs   446.080 difference   -81.445
              ch2clf   322.866 vs   402.838 difference   -79.972
                ch2c   292.459 vs   359.920 difference   -67.461
               ch2f2   359.208 vs   437.935 difference   -78.727
              ch2nh2   377.533 vs   482.240 difference  -104.707
               ch2nh   348.143 vs   439.450 difference   -91.307
            ch2-sing   136.425 vs   181.440 difference   -45.015
            ch2-trip   157.786 vs   190.740 difference   -32.954
                ch3f   342.837 vs   422.960 difference   -80.123
                 ch3   249.007 vs   307.870 difference   -58.863
              ch3nh2   452.592 vs   582.260 difference  -129.668
               ch3nh   371.860 vs   474.600 difference  -102.740
              ch3ph2   411.778 vs   539.303 difference  -127.525
                 ch4   336.806 vs   420.440 difference   -83.634
              c-hcoh   251.487 vs   317.640 difference   -66.153
                chf3   379.784 vs   459.564 difference   -79.780
                  ch    63.099 vs    84.220 difference   -21.121
              c-hono   245.347 vs   312.170 difference   -66.823
              c-hooo   186.426 vs   233.070 difference   -46.644
         cis-c2f2cl2   426.469 vs   529.019 difference  -102.550
                 cl2    40.440 vs    59.750 difference   -19.310
                clcn   230.338 vs   285.420 difference   -55.082
               clcof   318.219 vs   383.378 difference   -65.159
                 clf    48.389 vs    62.800 difference   -14.411
                clno   156.837 vs   191.958 difference   -35.121
                 clo    50.283 vs    65.440 difference   -15.157
              c-n2h2   217.307 vs   291.080 difference   -73.773
                  cn   149.099 vs   181.360 difference   -32.261
                 co2   335.052 vs   390.140 difference   -55.088
                  co   224.251 vs   259.730 difference   -35.479
                 cs2   227.422 vs   280.760 difference   -53.338
                  cs   138.662 vs   172.210 difference   -33.548
      cyclobutadiene   654.838 vs   820.838 difference  -166.000
         cyclobutane   908.551 vs  1150.396 difference  -241.845
         cyclobutene   798.337 vs  1001.542 difference  -203.205
     cyclopentadiene   950.308 vs  1181.901 difference  -231.593
        cyclopropane   677.637 vs   853.968 difference  -176.331
        cyclopropene   545.346 vs   681.940 difference  -136.594
         cyclopropyl   587.959 vs   737.718 difference  -149.759
        dioxetan2one   606.007 vs   753.117 difference  -147.110
           dioxetane   588.809 vs   750.002 difference  -161.193
           dioxirane   321.614 vs   410.010 difference   -88.396
          dithiotane   518.496 vs   684.391 difference  -165.895
             ethanol   642.323 vs   811.200 difference  -168.877
                f2co   354.340 vs   420.610 difference   -66.270
                  f2    31.729 vs    39.050 difference    -7.321
                fccf   321.788 vs   386.060 difference   -64.272
                 fno   179.564 vs   215.427 difference   -35.863
           formamide   454.109 vs   568.150 difference  -114.041
    formic-anhydride   620.960 vs   757.007 difference  -136.047
              formic   409.609 vs   501.870 difference   -92.261
               furan   803.786 vs   995.125 difference  -191.339
             glyoxal   522.535 vs   635.050 difference  -112.515
               h2ccn   421.771 vs   512.654 difference   -90.883
                h2cn   277.576 vs   343.710 difference   -66.134
                h2co   306.934 vs   374.650 difference   -67.716
                  h2    84.990 vs   109.500 difference   -24.510
                h2no   211.753 vs   274.970 difference   -63.217
                 h2o   184.323 vs   232.980 difference   -48.657
                 h2s   137.457 vs   183.910 difference   -46.453
                hccf   330.282 vs   398.450 difference   -68.168
                 hcl    83.142 vs   107.490 difference   -24.348
               hclo4   215.580 vs   335.412 difference  -119.832
                hcnh   269.928 vs   336.210 difference   -66.282
                 hcn   256.439 vs   313.420 difference   -56.981
                hcno   295.679 vs   364.910 difference   -69.231
                hcof   338.199 vs   403.720 difference   -65.521
                 hco   235.816 vs   279.430 difference   -43.614
                  hf   117.190 vs   141.640 difference   -24.450
                 hnc   241.626 vs   298.180 difference   -56.554
                hnco   359.003 vs   434.680 difference   -75.677
                hnnn   254.958 vs   331.720 difference   -76.762
                 hno   156.155 vs   205.900 difference   -49.745
                hocl   124.842 vs   166.230 difference   -41.388
              hoclo2   190.275 vs   273.177 difference   -82.902
               hoclo   148.217 vs   204.289 difference   -56.072
                hocn   330.865 vs   410.020 difference   -79.155
                 hof   124.186 vs   158.660 difference   -34.474
                honc   275.662 vs   350.110 difference   -74.448
                hooh   206.666 vs   269.080 difference   -62.414
                 hoo   138.506 vs   175.540 difference   -37.034
                  hs    65.368 vs    87.730 difference   -22.362
              ketene   443.673 vs   533.440 difference   -89.767
            methanol   406.872 vs   513.470 difference  -106.598
                n2h4   325.039 vs   438.240 difference  -113.201
                 n2h   174.076 vs   224.820 difference   -50.744
                  n2   184.831 vs   228.480 difference   -43.649
                n2o4   374.259 vs   471.670 difference   -97.411
                 n2o   216.191 vs   270.850 difference   -54.659
            n-butane  1032.399 vs  1302.630 difference  -270.231
                nccn   416.345 vs   501.960 difference   -85.615
               nh2cl   182.381 vs   248.040 difference   -65.659
                nh2f   196.218 vs   256.470 difference   -60.252
                 nh2   138.907 vs   182.580 difference   -43.673
               nh2oh   271.375 vs   359.723 difference   -88.348
                 nh3   228.214 vs   298.010 difference   -69.796
                  nh    63.419 vs    83.090 difference   -19.671
                 no2   186.257 vs   227.870 difference   -41.613
                  no   123.390 vs   152.750 difference   -29.360
           n-pentane  1264.501 vs  1597.309 difference  -332.808
                  o2   104.582 vs   120.820 difference   -16.238
                 ocs   282.406 vs   335.730 difference   -53.324
                  oh    84.711 vs   107.200 difference   -22.489
          oxadiazole   555.894 vs   706.069 difference  -150.175
             oxetane   748.272 vs   948.139 difference  -199.867
             oxirane   517.365 vs   651.490 difference  -134.125
             oxirene   363.630 vs   456.030 difference   -92.400
                  p2    73.985 vs   117.610 difference   -43.625
                  p4   170.855 vs   290.570 difference  -119.715
                 pf3   297.722 vs   365.599 difference   -67.877
                 pf5   440.946 vs   561.565 difference  -120.619
                 ph3   176.371 vs   242.270 difference   -65.899
             propane   800.364 vs  1007.890 difference  -207.526
             propene   692.519 vs   861.550 difference  -169.031
             propyne   572.919 vs   705.570 difference  -132.651
             pyrrole   856.206 vs  1072.798 difference  -216.592
                  s2    80.131 vs   104.250 difference   -24.119
                 s2o   156.557 vs   208.750 difference   -52.193
                 sf6   354.623 vs   485.425 difference  -130.802
               si2h6   399.149 vs   535.880 difference  -136.731
                sif4   482.795 vs   577.760 difference   -94.965
                 sif   122.145 vs   142.720 difference   -20.575
               sih3f   301.054 vs   382.740 difference   -81.686
                sih4   245.337 vs   324.950 difference   -79.613
                 sih    52.992 vs    73.930 difference   -20.938
              silole   871.670 vs  1100.905 difference  -229.235
                 sio   158.927 vs   193.040 difference   -34.113
                 so2   204.692 vs   260.580 difference   -55.888
                 so3   262.037 vs   346.890 difference   -84.853
                  so   105.075 vs   126.470 difference   -21.395
                 ssh   120.393 vs   165.140 difference   -44.747
         t-butadiene   821.145 vs  1013.069 difference  -191.924
        tetrahedrane   622.078 vs   793.489 difference  -171.411
              t-hcoh   255.591 vs   322.460 difference   -66.869
           thiophene   770.304 vs   964.987 difference  -194.683
              t-hono   247.005 vs   312.610 difference   -65.605
              t-hooo   189.015 vs   233.270 difference   -44.255
              t-n2h2   222.048 vs   296.490 difference   -74.442
       trans-c2f2cl2   427.233 vs   529.390 difference  -102.157
mean absolute error  87.958 mean error -87.958

*** qLTA exchange ***
        acetaldehyde   614.101 vs   677.850 difference   -63.749
              acetic   754.426 vs   803.970 difference   -49.544
               alcl3   276.361 vs   312.640 difference   -36.279
                alcl   113.761 vs   122.620 difference    -8.859
                alf3   433.859 vs   430.960 difference     2.899
                 alf   168.535 vs   163.790 difference     4.745
                alh3   150.409 vs   213.170 difference   -62.761
                 alh    52.358 vs    73.580 difference   -21.222
              allene   632.869 vs   704.070 difference   -71.201
               allyl   670.517 vs   766.855 difference   -96.338
                b2h6   500.037 vs   607.020 difference  -106.983
             benzene  1237.380 vs  1368.800 difference  -131.420
         beta-lactim   911.211 vs   993.865 difference   -82.654
                 bf3   495.792 vs   470.960 difference    24.832
                  bf   194.030 vs   182.530 difference    11.500
                 bh3   220.432 vs   281.280 difference   -60.848
                bhf2   409.911 vs   410.960 difference    -1.049
                  bh    60.762 vs    84.980 difference   -24.218
               bn3pi   114.285 vs   105.810 difference     8.475
              borole   945.121 vs  1057.669 difference  -112.548
               c2cl2   355.048 vs   350.586 difference     4.462
               c2cl4   472.638 vs   471.760 difference     0.878
               c2cl6   557.733 vs   561.305 difference    -3.572
              c2clh3   486.635 vs   544.317 difference   -57.682
              c2clh5   594.358 vs   692.913 difference   -98.555
               c2clh   362.808 vs   378.516 difference   -15.708
                c2f4   644.262 vs   590.066 difference    54.196
                c2f6   854.108 vs   791.944 difference    62.164
                c2h2   369.183 vs   405.540 difference   -36.357
               c2h3f   530.251 vs   573.870 difference   -43.619
                c2h4   487.071 vs   564.100 difference   -77.029
               c2h5f   636.034 vs   721.480 difference   -85.446
                c2h6   598.189 vs   713.040 difference  -114.851
                 cch   251.715 vs   266.170 difference   -14.455
              ccl2h2   332.184 vs   371.701 difference   -39.517
                ccl2   185.938 vs   177.320 difference     8.618
               ccl2o   365.271 vs   347.085 difference    18.186
               ccl3h   326.343 vs   345.416 difference   -19.073
                ccl4   317.372 vs   315.419 difference     1.953
               cclh3   337.860 vs   396.046 difference   -58.186
              cf2cl2   417.790 vs   392.237 difference    25.553
                 cf2   287.091 vs   258.770 difference    28.321
                 cf4   520.721 vs   478.740 difference    41.981
                  cf   149.056 vs   132.710 difference    16.346
               ch2ch   393.535 vs   446.080 difference   -52.545
              ch2clf   376.016 vs   402.838 difference   -26.822
                ch2c   324.100 vs   359.920 difference   -35.820
               ch2f2   421.892 vs   437.935 difference   -16.043
              ch2nh2   416.497 vs   482.240 difference   -65.743
               ch2nh   385.317 vs   439.450 difference   -54.133
            ch2-sing   137.702 vs   181.440 difference   -43.738
            ch2-trip   156.687 vs   190.740 difference   -34.053
                ch3f   377.558 vs   422.960 difference   -45.402
                 ch3   251.579 vs   307.870 difference   -56.291
              ch3nh2   492.122 vs   582.260 difference   -90.138
               ch3nh   403.394 vs   474.600 difference   -71.206
              ch3ph2   437.111 vs   539.303 difference  -102.192
                 ch4   346.941 vs   420.440 difference   -73.499
              c-hcoh   297.709 vs   317.640 difference   -19.931
                chf3   473.108 vs   459.564 difference    13.544
                  ch    60.622 vs    84.220 difference   -23.598
              c-hono   336.980 vs   312.170 difference    24.810
              c-hooo   284.062 vs   233.070 difference    50.992
         cis-c2f2cl2   557.822 vs   529.019 difference    28.803
                 cl2    64.899 vs    59.750 difference     5.149
                clcn   287.261 vs   285.420 difference     1.841
               clcof   411.572 vs   383.378 difference    28.194
                 clf    82.868 vs    62.800 difference    20.068
                clno   226.535 vs   191.958 difference    34.577
                 clo    88.566 vs    65.440 difference    23.126
              c-n2h2   261.661 vs   291.080 difference   -29.419
                  cn   187.925 vs   181.360 difference     6.565
                 co2   415.068 vs   390.140 difference    24.928
                  co   266.480 vs   259.730 difference     6.750
                 cs2   282.508 vs   280.760 difference     1.748
                  cs   170.607 vs   172.210 difference    -1.603
      cyclobutadiene   740.669 vs   820.838 difference   -80.169
         cyclobutane   989.022 vs  1150.396 difference  -161.374
         cyclobutene   880.903 vs  1001.542 difference  -120.639
     cyclopentadiene  1057.147 vs  1181.901 difference  -124.754
        cyclopropane   736.703 vs   853.968 difference  -117.265
        cyclopropene   608.036 vs   681.940 difference   -73.904
         cyclopropyl   644.341 vs   737.718 difference   -93.377
        dioxetan2one   749.969 vs   753.117 difference    -3.148
           dioxetane   692.629 vs   750.002 difference   -57.373
           dioxirane   401.333 vs   410.010 difference    -8.677
          dithiotane   596.106 vs   684.391 difference   -88.285
             ethanol   710.291 vs   811.200 difference  -100.909
                f2co   457.440 vs   420.610 difference    36.830
                  f2    71.722 vs    39.050 difference    32.672
                fccf   422.223 vs   386.060 difference    36.163
                 fno   259.242 vs   215.427 difference    43.815
           formamide   530.724 vs   568.150 difference   -37.426
    formic-anhydride   759.025 vs   757.007 difference     2.018
              formic   493.267 vs   501.870 difference    -8.603
               furan   926.813 vs   995.125 difference   -68.312
             glyoxal   619.193 vs   635.050 difference   -15.857
               h2ccn   475.496 vs   512.654 difference   -37.158
                h2cn   309.669 vs   343.710 difference   -34.041
                h2co   349.044 vs   374.650 difference   -25.606
                  h2    77.292 vs   109.500 difference   -32.208
                h2no   263.279 vs   274.970 difference   -11.691
                 h2o   214.011 vs   232.980 difference   -18.969
                 h2s   148.588 vs   183.910 difference   -35.322
                hccf   398.577 vs   398.450 difference     0.127
                 hcl    91.336 vs   107.490 difference   -16.154
               hclo4   376.688 vs   335.412 difference    41.276
                hcnh   309.062 vs   336.210 difference   -27.148
                 hcn   294.328 vs   313.420 difference   -19.092
                hcno   379.652 vs   364.910 difference    14.742
                hcof   411.113 vs   403.720 difference     7.393
                 hco   279.511 vs   279.430 difference     0.081
                  hf   138.493 vs   141.640 difference    -3.147
                 hnc   281.779 vs   298.180 difference   -16.401
                hnco   436.609 vs   434.680 difference     1.929
                hnnn   333.228 vs   331.720 difference     1.508
                 hno   205.986 vs   205.900 difference     0.086
                hocl   169.017 vs   166.230 difference     2.787
              hoclo2   316.611 vs   273.177 difference    43.434
               hoclo   233.884 vs   204.289 difference    29.595
                hocn   409.546 vs   410.020 difference    -0.474
                 hof   175.154 vs   158.660 difference    16.494
                honc   355.693 vs   350.110 difference     5.583
                hooh   268.862 vs   269.080 difference    -0.218
                 hoo   194.032 vs   175.540 difference    18.492
                  hs    70.441 vs    87.730 difference   -17.289
              ketene   514.458 vs   533.440 difference   -18.982
            methanol   452.895 vs   513.470 difference   -60.575
                n2h4   374.559 vs   438.240 difference   -63.681
                 n2h   216.266 vs   224.820 difference    -8.554
                  n2   222.995 vs   228.480 difference    -5.485
                n2o4   571.437 vs   471.670 difference    99.767
                 n2o   298.148 vs   270.850 difference    27.298
            n-butane  1106.178 vs  1302.630 difference  -196.452
                nccn   502.911 vs   501.960 difference     0.951
               nh2cl   218.447 vs   248.040 difference   -29.593
                nh2f   240.441 vs   256.470 difference   -16.029
                 nh2   147.383 vs   182.580 difference   -35.197
               nh2oh   327.020 vs   359.723 difference   -32.703
                 nh3   249.127 vs   298.010 difference   -48.883
                  nh    63.753 vs    83.090 difference   -19.337
                 no2   274.315 vs   227.870 difference    46.445
                  no   168.502 vs   152.750 difference    15.752
           n-pentane  1360.023 vs  1597.309 difference  -237.286
                  o2   155.993 vs   120.820 difference    35.173
                 ocs   349.672 vs   335.730 difference    13.942
                  oh    97.773 vs   107.200 difference    -9.427
          oxadiazole   689.045 vs   706.069 difference   -17.024
             oxetane   839.707 vs   948.139 difference  -108.432
             oxirane   587.029 vs   651.490 difference   -64.461
             oxirene   439.234 vs   456.030 difference   -16.796
                  p2   102.501 vs   117.610 difference   -15.109
                  p4   246.765 vs   290.570 difference   -43.805
                 pf3   385.567 vs   365.599 difference    19.968
                 pf5   581.760 vs   561.565 difference    20.195
                 ph3   181.961 vs   242.270 difference   -60.309
             propane   852.252 vs  1007.890 difference  -155.638
             propene   745.198 vs   861.550 difference  -116.352
             propyne   630.121 vs   705.570 difference   -75.449
             pyrrole   974.442 vs  1072.798 difference   -98.356
                  s2   108.393 vs   104.250 difference     4.143
                 s2o   226.636 vs   208.750 difference    17.886
                 sf6   540.581 vs   485.425 difference    55.156
               si2h6   394.238 vs   535.880 difference  -141.642
                sif4   579.280 vs   577.760 difference     1.520
                 sif   149.790 vs   142.720 difference     7.070
               sih3f   316.768 vs   382.740 difference   -65.972
                sih4   237.234 vs   324.950 difference   -87.716
                 sih    52.066 vs    73.930 difference   -21.864
              silole   958.785 vs  1100.905 difference  -142.120
                 sio   198.667 vs   193.040 difference     5.627
                 so2   286.300 vs   260.580 difference    25.720
                 so3   376.187 vs   346.890 difference    29.297
                  so   145.994 vs   126.470 difference    19.524
                 ssh   149.678 vs   165.140 difference   -15.462
         t-butadiene   894.780 vs  1013.069 difference  -118.289
        tetrahedrane   725.294 vs   793.489 difference   -68.195
              t-hcoh   301.495 vs   322.460 difference   -20.965
           thiophene   877.345 vs   964.987 difference   -87.642
              t-hono   337.925 vs   312.610 difference    25.315
              t-hooo   286.315 vs   233.270 difference    53.045
              t-n2h2   266.187 vs   296.490 difference   -30.303
       trans-c2f2cl2   558.480 vs   529.390 difference    29.090
mean absolute error  42.181 mean error -26.070

*** tLTA-tPW92 ***
        acetaldehyde   729.485 vs   677.850 difference    51.635
              acetic   886.268 vs   803.970 difference    82.298
               alcl3   296.224 vs   312.640 difference   -16.416
                alcl   124.096 vs   122.620 difference     1.476
                alf3   468.581 vs   430.960 difference    37.621
                 alf   183.886 vs   163.790 difference    20.096
                alh3   205.040 vs   213.170 difference    -8.130
                 alh    74.100 vs    73.580 difference     0.520
              allene   749.799 vs   704.070 difference    45.729
               allyl   801.628 vs   766.855 difference    34.773
                b2h6   618.257 vs   607.020 difference    11.237
             benzene  1439.555 vs  1368.800 difference    70.755
         beta-lactim  1089.529 vs   993.865 difference    95.664
                 bf3   529.184 vs   470.960 difference    58.224
                  bf   207.814 vs   182.530 difference    25.284
                 bh3   277.665 vs   281.280 difference    -3.615
                bhf2   451.325 vs   410.960 difference    40.365
                  bh    82.635 vs    84.980 difference    -2.345
               bn3pi   141.278 vs   105.810 difference    35.468
              borole  1105.736 vs  1057.669 difference    48.067
               c2cl2   398.080 vs   350.586 difference    47.494
               c2cl4   523.368 vs   471.760 difference    51.608
               c2cl6   616.731 vs   561.305 difference    55.426
              c2clh3   573.749 vs   544.317 difference    29.432
              c2clh5   714.701 vs   692.913 difference    21.788
               c2clh   417.510 vs   378.516 difference    38.994
                c2f4   706.551 vs   590.066 difference   116.485
                c2f6   927.978 vs   791.944 difference   136.034
                c2h2   435.697 vs   405.540 difference    30.157
               c2h3f   620.522 vs   573.870 difference    46.652
                c2h4   586.664 vs   564.100 difference    22.564
               c2h5f   759.803 vs   721.480 difference    38.323
                c2h6   731.364 vs   713.040 difference    18.324
                 cch   295.346 vs   266.170 difference    29.176
              ccl2h2   389.572 vs   371.701 difference    17.871
                ccl2   208.885 vs   177.320 difference    31.565
               ccl2o   405.675 vs   347.085 difference    58.590
               ccl3h   371.371 vs   345.416 difference    25.955
                ccl4   350.339 vs   315.419 difference    34.920
               cclh3   407.801 vs   396.046 difference    11.755
              cf2cl2   455.689 vs   392.237 difference    63.452
                 cf2   314.693 vs   258.770 difference    55.923
                 cf4   563.653 vs   478.740 difference    84.913
                  cf   166.097 vs   132.710 difference    33.387
               ch2ch   472.469 vs   446.080 difference    26.389
              ch2clf   436.474 vs   402.838 difference    33.636
                ch2c   388.375 vs   359.920 difference    28.455
               ch2f2   485.432 vs   437.935 difference    47.497
              ch2nh2   525.090 vs   482.240 difference    42.850
               ch2nh   479.400 vs   439.450 difference    39.950
            ch2-sing   184.449 vs   181.440 difference     3.009
            ch2-trip   192.120 vs   190.740 difference     1.380
                ch3f   450.976 vs   422.960 difference    28.016
                 ch3   312.779 vs   307.870 difference     4.909
              ch3nh2   620.107 vs   582.260 difference    37.847
               ch3nh   510.880 vs   474.600 difference    36.280
              ch3ph2   555.054 vs   539.303 difference    15.751
                 ch4   429.424 vs   420.440 difference     8.984
              c-hcoh   361.587 vs   317.640 difference    43.947
                chf3   526.293 vs   459.564 difference    66.729
                  ch    86.152 vs    84.220 difference     1.932
              c-hono   410.647 vs   312.170 difference    98.477
              c-hooo   344.452 vs   233.070 difference   111.382
         cis-c2f2cl2   614.314 vs   529.019 difference    85.295
                 cl2    72.641 vs    59.750 difference    12.891
                clcn   335.641 vs   285.420 difference    50.221
               clcof   454.643 vs   383.378 difference    71.265
                 clf    93.579 vs    62.800 difference    30.779
                clno   271.880 vs   191.958 difference    79.922
                 clo   106.026 vs    65.440 difference    40.586
              c-n2h2   349.466 vs   291.080 difference    58.386
                  cn   228.755 vs   181.360 difference    47.395
                 co2   463.021 vs   390.140 difference    72.881
                  co   296.246 vs   259.730 difference    36.516
                 cs2   319.310 vs   280.760 difference    38.550
                  cs   195.441 vs   172.210 difference    23.231
      cyclobutadiene   875.558 vs   820.838 difference    54.720
         cyclobutane  1190.524 vs  1150.396 difference    40.128
         cyclobutene  1048.773 vs  1001.542 difference    47.231
     cyclopentadiene  1241.961 vs  1181.901 difference    60.060
        cyclopropane   887.856 vs   853.968 difference    33.888
        cyclopropene   726.070 vs   681.940 difference    44.130
         cyclopropyl   775.246 vs   737.718 difference    37.528
        dioxetan2one   864.541 vs   753.117 difference   111.424
           dioxetane   824.908 vs   750.002 difference    74.906
           dioxirane   481.698 vs   410.010 difference    71.688
          dithiotane   717.321 vs   684.391 difference    32.930
             ethanol   859.890 vs   811.200 difference    48.690
                f2co   503.199 vs   420.610 difference    82.589
                  f2    82.895 vs    39.050 difference    43.845
                fccf   471.829 vs   386.060 difference    85.769
                 fno   307.035 vs   215.427 difference    91.608
           formamide   641.315 vs   568.150 difference    73.165
    formic-anhydride   873.073 vs   757.007 difference   116.066
              formic   574.605 vs   501.870 difference    72.735
               furan  1077.540 vs   995.125 difference    82.415
             glyoxal   717.009 vs   635.050 difference    81.959
               h2ccn   567.167 vs   512.654 difference    54.513
                h2cn   383.486 vs   343.710 difference    39.776
                h2co   414.214 vs   374.650 difference    39.564
                  h2   109.228 vs   109.500 difference    -0.272
                h2no   337.657 vs   274.970 difference    62.687
                 h2o   262.913 vs   232.980 difference    29.933
                 h2s   189.794 vs   183.910 difference     5.884
                hccf   456.422 vs   398.450 difference    57.972
                 hcl   110.408 vs   107.490 difference     2.918
               hclo4   462.145 vs   335.412 difference   126.733
                hcnh   383.797 vs   336.210 difference    47.587
                 hcn   354.678 vs   313.420 difference    41.258
                hcno   457.213 vs   364.910 difference    92.303
                hcof   466.526 vs   403.720 difference    62.806
                 hco   324.792 vs   279.430 difference    45.362
                  hf   161.892 vs   141.640 difference    20.252
                 hnc   341.322 vs   298.180 difference    43.142
                hnco   514.014 vs   434.680 difference    79.334
                hnnn   432.570 vs   331.720 difference   100.850
                 hno   264.377 vs   205.900 difference    58.477
                hocl   205.272 vs   166.230 difference    39.042
              hoclo2   386.371 vs   273.177 difference   113.194
               hoclo   287.207 vs   204.289 difference    82.918
                hocn   486.698 vs   410.020 difference    76.678
                 hof   212.870 vs   158.660 difference    54.210
                honc   431.311 vs   350.110 difference    81.201
                hooh   332.881 vs   269.080 difference    63.801
                 hoo   238.185 vs   175.540 difference    62.645
                  hs    92.438 vs    87.730 difference     4.708
              ketene   596.852 vs   533.440 difference    63.412
            methanol   552.170 vs   513.470 difference    38.700
                n2h4   497.003 vs   438.240 difference    58.763
                 n2h   284.623 vs   224.820 difference    59.803
                  n2   275.883 vs   228.480 difference    47.403
                n2o4   687.827 vs   471.670 difference   216.157
                 n2o   367.914 vs   270.850 difference    97.064
            n-butane  1340.353 vs  1302.630 difference    37.723
                nccn   591.996 vs   501.960 difference    90.036
               nh2cl   283.181 vs   248.040 difference    35.141
                nh2f   307.563 vs   256.470 difference    51.093
                 nh2   202.994 vs   182.580 difference    20.414
               nh2oh   420.313 vs   359.723 difference    60.590
                 nh3   326.441 vs   298.010 difference    28.431
                  nh    93.976 vs    83.090 difference    10.886
                 no2   329.811 vs   227.870 difference   101.941
                  no   207.020 vs   152.750 difference    54.270
           n-pentane  1644.725 vs  1597.309 difference    47.416
                  o2   178.694 vs   120.820 difference    57.874
                 ocs   391.799 vs   335.730 difference    56.069
                  oh   124.319 vs   107.200 difference    17.119
          oxadiazole   826.117 vs   706.069 difference   120.048
             oxetane  1006.905 vs   948.139 difference    58.766
             oxirane   703.334 vs   651.490 difference    51.844
             oxirene   522.477 vs   456.030 difference    66.447
                  p2   140.015 vs   117.610 difference    22.405
                  p4   324.807 vs   290.570 difference    34.237
                 pf3   428.861 vs   365.599 difference    63.262
                 pf5   640.763 vs   561.565 difference    79.198
                 ph3   248.757 vs   242.270 difference     6.487
             propane  1035.890 vs  1007.890 difference    28.000
             propene   895.266 vs   861.550 difference    33.716
             propyne   747.233 vs   705.570 difference    41.663
             pyrrole  1154.380 vs  1072.798 difference    81.582
                  s2   124.074 vs   104.250 difference    19.824
                 s2o   263.907 vs   208.750 difference    55.157
                 sf6   595.443 vs   485.425 difference   110.018
               si2h6   513.489 vs   535.880 difference   -22.391
                sif4   625.258 vs   577.760 difference    47.498
                 sif   165.859 vs   142.720 difference    23.139
               sih3f   385.641 vs   382.740 difference     2.901
                sih4   312.869 vs   324.950 difference   -12.081
                 sih    75.165 vs    73.930 difference     1.235
              silole  1138.419 vs  1100.905 difference    37.514
                 sio   227.823 vs   193.040 difference    34.783
                 so2   329.404 vs   260.580 difference    68.824
                 so3   435.632 vs   346.890 difference    88.742
                  so   166.698 vs   126.470 difference    40.228
                 ssh   184.132 vs   165.140 difference    18.992
         t-butadiene  1061.834 vs  1013.069 difference    48.765
        tetrahedrane   861.900 vs   793.489 difference    68.411
              t-hcoh   365.304 vs   322.460 difference    42.844
           thiophene  1022.383 vs   964.987 difference    57.396
              t-hono   411.691 vs   312.610 difference    99.081
              t-hooo   346.850 vs   233.270 difference   113.580
              t-n2h2   354.011 vs   296.490 difference    57.521
       trans-c2f2cl2   614.984 vs   529.390 difference    85.594
mean absolute error  50.207 mean error  49.494

*** tLTA exchange ***
        acetaldehyde   600.049 vs   677.850 difference   -77.801
              acetic   736.791 vs   803.970 difference   -67.179
               alcl3   261.517 vs   312.640 difference   -51.123
                alcl   109.886 vs   122.620 difference   -12.734
                alf3   424.821 vs   430.960 difference    -6.139
                 alf   166.454 vs   163.790 difference     2.664
                alh3   146.672 vs   213.170 difference   -66.498
                 alh    52.031 vs    73.580 difference   -21.549
              allene   617.284 vs   704.070 difference   -86.786
               allyl   652.633 vs   766.855 difference  -114.222
                b2h6   486.231 vs   607.020 difference  -120.789
             benzene  1199.388 vs  1368.800 difference  -169.412
         beta-lactim   887.822 vs   993.865 difference  -106.043
                 bf3   484.358 vs   470.960 difference    13.398
                  bf   190.929 vs   182.530 difference     8.399
                 bh3   215.328 vs   281.280 difference   -65.952
                bhf2   401.040 vs   410.960 difference    -9.920
                  bh    59.974 vs    84.980 difference   -25.006
               bn3pi   114.567 vs   105.810 difference     8.757
              borole   916.445 vs  1057.669 difference  -141.224
               c2cl2   342.093 vs   350.586 difference    -8.493
               c2cl4   449.811 vs   471.760 difference   -21.949
               c2cl6   526.231 vs   561.305 difference   -35.074
              c2clh3   472.276 vs   544.317 difference   -72.041
              c2clh5   576.275 vs   692.913 difference  -116.638
               c2clh   352.686 vs   378.516 difference   -25.830
                c2f4   625.327 vs   590.066 difference    35.261
                c2f6   825.305 vs   791.944 difference    33.361
                c2h2   361.904 vs   405.540 difference   -43.636
               c2h3f   517.009 vs   573.870 difference   -56.861
                c2h4   475.445 vs   564.100 difference   -88.655
               c2h5f   619.209 vs   721.480 difference  -102.271
                c2h6   582.772 vs   713.040 difference  -130.268
                 cch   246.334 vs   266.170 difference   -19.836
              ccl2h2   319.577 vs   371.701 difference   -52.124
                ccl2   178.887 vs   177.320 difference     1.567
               ccl2o   353.700 vs   347.085 difference     6.615
               ccl3h   311.281 vs   345.416 difference   -34.135
                ccl4   299.894 vs   315.419 difference   -15.525
               cclh3   327.711 vs   396.046 difference   -68.335
              cf2cl2   400.958 vs   392.237 difference     8.721
                 cf2   280.636 vs   258.770 difference    21.866
                 cf4   503.640 vs   478.740 difference    24.900
                  cf   146.716 vs   132.710 difference    14.006
               ch2ch   384.136 vs   446.080 difference   -61.944
              ch2clf   364.404 vs   402.838 difference   -38.434
                ch2c   317.742 vs   359.920 difference   -42.178
               ch2f2   410.985 vs   437.935 difference   -26.950
              ch2nh2   408.649 vs   482.240 difference   -73.591
               ch2nh   379.417 vs   439.450 difference   -60.033
            ch2-sing   135.520 vs   181.440 difference   -45.920
            ch2-trip   151.601 vs   190.740 difference   -39.139
                ch3f   368.724 vs   422.960 difference   -54.236
                 ch3   245.568 vs   307.870 difference   -62.302
              ch3nh2   482.320 vs   582.260 difference   -99.940
               ch3nh   395.960 vs   474.600 difference   -78.640
              ch3ph2   425.740 vs   539.303 difference  -113.563
                 ch4   339.250 vs   420.440 difference   -81.190
              c-hcoh   293.112 vs   317.640 difference   -24.528
                chf3   459.301 vs   459.564 difference    -0.263
                  ch    60.158 vs    84.220 difference   -24.062
              c-hono   334.806 vs   312.170 difference    22.636
              c-hooo   283.046 vs   233.070 difference    49.976
         cis-c2f2cl2   537.166 vs   529.019 difference     8.147
                 cl2    61.001 vs    59.750 difference     1.251
                clcn   282.357 vs   285.420 difference    -3.063
               clcof   400.232 vs   383.378 difference    16.854
                 clf    80.690 vs    62.800 difference    17.890
                clno   225.917 vs   191.958 difference    33.959
                 clo    87.452 vs    65.440 difference    22.012
              c-n2h2   261.900 vs   291.080 difference   -29.180
                  cn   189.336 vs   181.360 difference     7.976
                 co2   408.549 vs   390.140 difference    18.409
                  co   263.796 vs   259.730 difference     4.066
                 cs2   273.922 vs   280.760 difference    -6.838
                  cs   167.857 vs   172.210 difference    -4.353
      cyclobutadiene   720.147 vs   820.838 difference  -100.691
         cyclobutane   959.385 vs  1150.396 difference  -191.011
         cyclobutene   854.971 vs  1001.542 difference  -146.571
     cyclopentadiene  1025.200 vs  1181.901 difference  -156.701
        cyclopropane   715.431 vs   853.968 difference  -138.537
        cyclopropene   591.614 vs   681.940 difference   -90.326
         cyclopropyl   625.321 vs   737.718 difference  -112.397
        dioxetan2one   731.216 vs   753.117 difference   -21.901
           dioxetane   674.278 vs   750.002 difference   -75.724
           dioxirane   393.328 vs   410.010 difference   -16.682
          dithiotane   574.825 vs   684.391 difference  -109.566
             ethanol   692.741 vs   811.200 difference  -118.459
                f2co   446.122 vs   420.610 difference    25.512
                  f2    71.268 vs    39.050 difference    32.218
                fccf   412.324 vs   386.060 difference    26.264
                 fno   258.815 vs   215.427 difference    43.388
           formamide   521.304 vs   568.150 difference   -46.846
    formic-anhydride   742.998 vs   757.007 difference   -14.009
              formic   484.007 vs   501.870 difference   -17.863
               furan   899.965 vs   995.125 difference   -95.160
             glyoxal   606.845 vs   635.050 difference   -28.205
               h2ccn   467.108 vs   512.654 difference   -45.546
                h2cn   305.979 vs   343.710 difference   -37.731
                h2co   343.203 vs   374.650 difference   -31.447
                  h2    77.517 vs   109.500 difference   -31.983
                h2no   261.027 vs   274.970 difference   -13.943
                 h2o   211.948 vs   232.980 difference   -21.032
                 h2s   144.695 vs   183.910 difference   -39.215
                hccf   389.825 vs   398.450 difference    -8.625
                 hcl    88.517 vs   107.490 difference   -18.973
               hclo4   359.822 vs   335.412 difference    24.410
                hcnh   305.516 vs   336.210 difference   -30.694
                 hcn   292.304 vs   313.420 difference   -21.116
                hcno   375.281 vs   364.910 difference    10.371
                hcof   402.837 vs   403.720 difference    -0.883
                 hco   275.805 vs   279.430 difference    -3.625
                  hf   137.109 vs   141.640 difference    -4.531
                 hnc   279.536 vs   298.180 difference   -18.644
                hnco   430.685 vs   434.680 difference    -3.995
                hnnn   333.564 vs   331.720 difference     1.844
                 hno   206.527 vs   205.900 difference     0.627
                hocl   165.822 vs   166.230 difference    -0.408
              hoclo2   307.015 vs   273.177 difference    33.838
               hoclo   229.219 vs   204.289 difference    24.930
                hocn   404.704 vs   410.020 difference    -5.316
                 hof   173.638 vs   158.660 difference    14.978
                honc   351.815 vs   350.110 difference     1.705
                hooh   266.294 vs   269.080 difference    -2.786
                 hoo   192.925 vs   175.540 difference    17.385
                  hs    68.928 vs    87.730 difference   -18.802
              ketene   503.727 vs   533.440 difference   -29.713
            methanol   443.346 vs   513.470 difference   -70.124
                n2h4   370.535 vs   438.240 difference   -67.705
                 n2h   217.996 vs   224.820 difference    -6.824
                  n2   225.299 vs   228.480 difference    -3.181
                n2o4   565.526 vs   471.670 difference    93.856
                 n2o   297.884 vs   270.850 difference    27.034
            n-butane  1074.957 vs  1302.630 difference  -227.673
                nccn   498.536 vs   501.960 difference    -3.424
               nh2cl   214.579 vs   248.040 difference   -33.461
                nh2f   238.005 vs   256.470 difference   -18.465
                 nh2   147.160 vs   182.580 difference   -35.420
               nh2oh   323.568 vs   359.723 difference   -36.155
                 nh3   246.884 vs   298.010 difference   -51.126
                  nh    64.383 vs    83.090 difference   -18.707
                 no2   273.185 vs   227.870 difference    45.315
                  no   169.829 vs   152.750 difference    17.079
           n-pentane  1320.919 vs  1597.309 difference  -276.390
                  o2   154.889 vs   120.820 difference    34.069
                 ocs   342.146 vs   335.730 difference     6.416
                  oh    97.581 vs   107.200 difference    -9.619
          oxadiazole   674.174 vs   706.069 difference   -31.895
             oxetane   816.100 vs   948.139 difference  -132.039
             oxirane   571.868 vs   651.490 difference   -79.622
             oxirene   430.152 vs   456.030 difference   -25.878
                  p2   102.085 vs   117.610 difference   -15.525
                  p4   236.308 vs   290.570 difference   -54.262
                 pf3   376.483 vs   365.599 difference    10.884
                 pf5   561.499 vs   561.565 difference    -0.066
                 ph3   178.342 vs   242.270 difference   -63.928
             propane   828.942 vs  1007.890 difference  -178.948
             propene   725.550 vs   861.550 difference  -136.000
             propyne   614.670 vs   705.570 difference   -90.900
             pyrrole   946.791 vs  1072.798 difference  -126.007
                  s2   104.417 vs   104.250 difference     0.167
                 s2o   220.630 vs   208.750 difference    11.880
                 sf6   513.774 vs   485.425 difference    28.349
               si2h6   380.293 vs   535.880 difference  -155.587
                sif4   563.526 vs   577.760 difference   -14.234
                 sif   147.642 vs   142.720 difference     4.922
               sih3f   308.276 vs   382.740 difference   -74.464
                sih4   230.475 vs   324.950 difference   -94.475
                 sih    51.477 vs    73.930 difference   -22.453
              silole   928.225 vs  1100.905 difference  -172.680
                 sio   197.689 vs   193.040 difference     4.649
                 so2   280.709 vs   260.580 difference    20.129
                 so3   365.247 vs   346.890 difference    18.357
                  so   143.859 vs   126.470 difference    17.389
                 ssh   144.437 vs   165.140 difference   -20.703
         t-butadiene   870.765 vs  1013.069 difference  -142.304
        tetrahedrane   702.317 vs   793.489 difference   -91.172
              t-hcoh   296.591 vs   322.460 difference   -25.869
           thiophene   848.499 vs   964.987 difference  -116.488
              t-hono   335.994 vs   312.610 difference    23.384
              t-hooo   285.868 vs   233.270 difference    52.598
              t-n2h2   266.212 vs   296.490 difference   -30.278
       trans-c2f2cl2   537.865 vs   529.390 difference     8.475
mean absolute error  47.504 mean error -35.863

*** TPSS-TPSS ***
        acetaldehyde   696.027 vs   677.850 difference    18.177
              acetic   817.532 vs   803.970 difference    13.562
               alcl3   304.179 vs   312.640 difference    -8.461
                alcl   118.858 vs   122.620 difference    -3.762
                alf3   419.699 vs   430.960 difference   -11.261
                 alf   159.252 vs   163.790 difference    -4.538
                alh3   231.684 vs   213.170 difference    18.514
                 alh    77.878 vs    73.580 difference     4.298
              allene   726.240 vs   704.070 difference    22.170
               allyl   794.628 vs   766.855 difference    27.773
                b2h6   644.992 vs   607.020 difference    37.972
             benzene  1397.723 vs  1368.800 difference    28.923
         beta-lactim  1017.183 vs   993.865 difference    23.318
                 bf3   464.535 vs   470.960 difference    -6.425
                  bf   179.265 vs   182.530 difference    -3.265
                 bh3   299.917 vs   281.280 difference    18.637
                bhf2   414.163 vs   410.960 difference     3.203
                  bh    88.237 vs    84.980 difference     3.257
               bn3pi   112.869 vs   105.810 difference     7.059
              borole  1080.798 vs  1057.669 difference    23.129
               c2cl2   352.146 vs   350.586 difference     1.560
               c2cl4   470.456 vs   471.760 difference    -1.304
               c2cl6   549.368 vs   561.305 difference   -11.937
              c2clh3   559.000 vs   544.317 difference    14.683
              c2clh5   715.487 vs   692.913 difference    22.574
               c2clh   383.192 vs   378.516 difference     4.676
                c2f4   594.966 vs   590.066 difference     4.900
                c2f6   787.512 vs   791.944 difference    -4.432
                c2h2   413.232 vs   405.540 difference     7.692
               c2h3f   590.221 vs   573.870 difference    16.351
                c2h4   583.515 vs   564.100 difference    19.415
               c2h5f   745.850 vs   721.480 difference    24.370
                c2h6   741.535 vs   713.040 difference    28.495
                 cch   270.054 vs   266.170 difference     3.884
              ccl2h2   380.917 vs   371.701 difference     9.216
                ccl2   181.488 vs   177.320 difference     4.168
               ccl2o   348.482 vs   347.085 difference     1.397
               ccl3h   348.346 vs   345.416 difference     2.930
                ccl4   311.325 vs   315.419 difference    -4.094
               cclh3   410.809 vs   396.046 difference    14.763
              cf2cl2   391.616 vs   392.237 difference    -0.621
                 cf2   261.686 vs   258.770 difference     2.916
                 cf4   476.142 vs   478.740 difference    -2.598
                  cf   137.602 vs   132.710 difference     4.892
               ch2ch   464.242 vs   446.080 difference    18.162
              ch2clf   413.927 vs   402.838 difference    11.089
                ch2c   369.134 vs   359.920 difference     9.214
               ch2f2   449.491 vs   437.935 difference    11.556
              ch2nh2   505.672 vs   482.240 difference    23.432
               ch2nh   455.723 vs   439.450 difference    16.273
            ch2-sing   188.911 vs   181.440 difference     7.471
            ch2-trip   206.357 vs   190.740 difference    15.617
                ch3f   439.249 vs   422.960 difference    16.289
                 ch3   325.527 vs   307.870 difference    17.657
              ch3nh2   606.422 vs   582.260 difference    24.162
               ch3nh   499.579 vs   474.600 difference    24.979
              ch3ph2   565.840 vs   539.303 difference    26.537
                 ch4   440.227 vs   420.440 difference    19.787
              c-hcoh   325.451 vs   317.640 difference     7.811
                chf3   464.630 vs   459.564 difference     5.066
                  ch    91.068 vs    84.220 difference     6.848
              c-hono   322.077 vs   312.170 difference     9.907
              c-hooo   249.238 vs   233.070 difference    16.168
         cis-c2f2cl2   532.067 vs   529.019 difference     3.048
                 cl2    61.603 vs    59.750 difference     1.853
                clcn   287.576 vs   285.420 difference     2.156
               clcof   384.755 vs   383.378 difference     1.377
                 clf    66.925 vs    62.800 difference     4.125
                clno   203.978 vs   191.958 difference    12.020
                 clo    72.191 vs    65.440 difference     6.751
              c-n2h2   304.776 vs   291.080 difference    13.696
                  cn   183.362 vs   181.360 difference     2.002
                 co2   389.689 vs   390.140 difference    -0.451
                  co   254.511 vs   259.730 difference    -5.219
                 cs2   286.000 vs   280.760 difference     5.240
                  cs   169.933 vs   172.210 difference    -2.277
      cyclobutadiene   838.259 vs   820.838 difference    17.421
         cyclobutane  1186.651 vs  1150.396 difference    36.255
         cyclobutene  1030.348 vs  1001.542 difference    28.806
     cyclopentadiene  1208.818 vs  1181.901 difference    26.917
        cyclopropane   883.777 vs   853.968 difference    29.809
        cyclopropene   703.896 vs   681.940 difference    21.956
         cyclopropyl   767.114 vs   737.718 difference    29.396
        dioxetan2one   761.786 vs   753.117 difference     8.669
           dioxetane   768.295 vs   750.002 difference    18.293
           dioxirane   424.469 vs   410.010 difference    14.459
          dithiotane   702.194 vs   684.391 difference    17.803
             ethanol   835.239 vs   811.200 difference    24.039
                f2co   420.936 vs   420.610 difference     0.326
                  f2    46.177 vs    39.050 difference     7.127
                fccf   389.694 vs   386.060 difference     3.634
                 fno   226.990 vs   215.427 difference    11.563
           formamide   583.326 vs   568.150 difference    15.176
    formic-anhydride   765.049 vs   757.007 difference     8.042
              formic   507.936 vs   501.870 difference     6.066
               furan  1014.917 vs   995.125 difference    19.792
             glyoxal   642.477 vs   635.050 difference     7.427
               h2ccn   528.105 vs   512.654 difference    15.451
                h2cn   359.236 vs   343.710 difference    15.526
                h2co   383.901 vs   374.650 difference     9.251
                  h2   120.394 vs   109.500 difference    10.894
                h2no   291.062 vs   274.970 difference    16.092
                 h2o   236.274 vs   232.980 difference     3.294
                 h2s   192.663 vs   183.910 difference     8.753
                hccf   404.369 vs   398.450 difference     5.919
                 hcl   110.649 vs   107.490 difference     3.159
               hclo4   340.371 vs   335.412 difference     4.959
                hcnh   351.608 vs   336.210 difference    15.398
                 hcn   317.826 vs   313.420 difference     4.406
                hcno   379.221 vs   364.910 difference    14.311
                hcof   409.336 vs   403.720 difference     5.616
                 hco   286.912 vs   279.430 difference     7.482
                  hf   142.864 vs   141.640 difference     1.224
                 hnc   302.562 vs   298.180 difference     4.382
                hnco   443.526 vs   434.680 difference     8.846
                hnnn   351.231 vs   331.720 difference    19.511
                 hno   212.596 vs   205.900 difference     6.696
                hocl   170.431 vs   166.230 difference     4.201
              hoclo2   283.349 vs   273.177 difference    10.172
               hoclo   214.705 vs   204.289 difference    10.416
                hocn   413.576 vs   410.020 difference     3.556
                 hof   166.227 vs   158.660 difference     7.567
                honc   356.903 vs   350.110 difference     6.793
                hooh   276.131 vs   269.080 difference     7.051
                 hoo   184.788 vs   175.540 difference     9.248
                  hs    93.238 vs    87.730 difference     5.508
              ketene   545.646 vs   533.440 difference    12.206
            methanol   529.811 vs   513.470 difference    16.341
                n2h4   458.733 vs   438.240 difference    20.493
                 n2h   237.491 vs   224.820 difference    12.671
                  n2   228.393 vs   228.480 difference    -0.087
                n2o4   498.318 vs   471.670 difference    26.648
                 n2o   282.785 vs   270.850 difference    11.935
            n-butane  1346.194 vs  1302.630 difference    43.564
                nccn   505.760 vs   501.960 difference     3.800
               nh2cl   259.613 vs   248.040 difference    11.573
                nh2f   270.965 vs   256.470 difference    14.495
                 nh2   195.639 vs   182.580 difference    13.059
               nh2oh   373.346 vs   359.723 difference    13.623
                 nh3   311.316 vs   298.010 difference    13.306
                  nh    94.086 vs    83.090 difference    10.996
                 no2   241.344 vs   227.870 difference    13.474
                  no   156.704 vs   152.750 difference     3.954
           n-pentane  1648.474 vs  1597.309 difference    51.165
                  o2   127.139 vs   120.820 difference     6.319
                 ocs   338.751 vs   335.730 difference     3.021
                  oh   110.600 vs   107.200 difference     3.400
          oxadiazole   726.857 vs   706.069 difference    20.788
             oxetane   976.311 vs   948.139 difference    28.172
             oxirane   673.346 vs   651.490 difference    21.856
             oxirene   468.680 vs   456.030 difference    12.650
                  p2   116.662 vs   117.610 difference    -0.948
                  p4   298.720 vs   290.570 difference     8.150
                 pf3   363.675 vs   365.599 difference    -1.924
                 pf5   550.314 vs   561.565 difference   -11.251
                 ph3   260.436 vs   242.270 difference    18.166
             propane  1043.891 vs  1007.890 difference    36.001
             propene   889.557 vs   861.550 difference    28.007
             propyne   723.543 vs   705.570 difference    17.973
             pyrrole  1098.962 vs  1072.798 difference    26.164
                  s2   109.303 vs   104.250 difference     5.053
                 s2o   211.720 vs   208.750 difference     2.970
                 sf6   481.681 vs   485.425 difference    -3.744
               si2h6   571.654 vs   535.880 difference    35.774
                sif4   561.279 vs   577.760 difference   -16.481
                 sif   142.694 vs   142.720 difference    -0.026
               sih3f   398.037 vs   382.740 difference    15.297
                sih4   349.073 vs   324.950 difference    24.123
                 sih    80.212 vs    73.930 difference     6.282
              silole  1129.335 vs  1100.905 difference    28.430
                 sio   187.747 vs   193.040 difference    -5.293
                 so2   259.131 vs   260.580 difference    -1.449
                 so3   344.633 vs   346.890 difference    -2.257
                  so   130.563 vs   126.470 difference     4.093
                 ssh   174.043 vs   165.140 difference     8.903
         t-butadiene  1042.029 vs  1013.069 difference    28.960
        tetrahedrane   820.694 vs   793.489 difference    27.205
              t-hcoh   329.967 vs   322.460 difference     7.507
           thiophene   984.507 vs   964.987 difference    19.520
              t-hono   323.049 vs   312.610 difference    10.439
              t-hooo   250.325 vs   233.270 difference    17.055
              t-n2h2   309.899 vs   296.490 difference    13.409
       trans-c2f2cl2   532.570 vs   529.390 difference     3.180
mean absolute error  12.427 mean error  11.180

*** TPSS exchange ***
        acetaldehyde   526.282 vs   677.850 difference  -151.568
              acetic   614.406 vs   803.970 difference  -189.564
               alcl3   242.936 vs   312.640 difference   -69.704
                alcl    96.602 vs   122.620 difference   -26.018
                alf3   361.634 vs   430.960 difference   -69.326
                 alf   137.580 vs   163.790 difference   -26.210
                alh3   166.873 vs   213.170 difference   -46.297
                 alh    54.219 vs    73.580 difference   -19.361
              allene   553.937 vs   704.070 difference  -150.133
               allyl   603.101 vs   766.855 difference  -163.754
                b2h6   481.536 vs   607.020 difference  -125.484
             benzene  1068.335 vs  1368.800 difference  -300.465
         beta-lactim   742.671 vs   993.865 difference  -251.194
                 bf3   397.087 vs   470.960 difference   -73.873
                  bf   155.092 vs   182.530 difference   -27.438
                 bh3   229.643 vs   281.280 difference   -51.637
                bhf2   346.156 vs   410.960 difference   -64.804
                  bh    64.566 vs    84.980 difference   -20.414
               bn3pi    84.257 vs   105.810 difference   -21.553
              borole   824.523 vs  1057.669 difference  -233.146
               c2cl2   260.007 vs   350.586 difference   -90.579
               c2cl4   333.791 vs   471.760 difference  -137.969
               c2cl6   368.008 vs   561.305 difference  -193.297
              c2clh3   420.504 vs   544.317 difference  -123.813
              c2clh5   530.768 vs   692.913 difference  -162.145
               c2clh   290.376 vs   378.516 difference   -88.140
                c2f4   462.310 vs   590.066 difference  -127.756
                c2f6   612.082 vs   791.944 difference  -179.862
                c2h2   319.759 vs   405.540 difference   -85.781
               c2h3f   452.494 vs   573.870 difference  -121.376
                c2h4   443.354 vs   564.100 difference  -120.746
               c2h5f   562.266 vs   721.480 difference  -159.214
                c2h6   553.848 vs   713.040 difference  -159.192
                 cch   207.738 vs   266.170 difference   -58.432
              ccl2h2   276.884 vs   371.701 difference   -94.817
                ccl2   126.911 vs   177.320 difference   -50.409
               ccl2o   259.760 vs   347.085 difference   -87.325
               ccl3h   245.813 vs   345.416 difference   -99.603
                ccl4   209.557 vs   315.419 difference  -105.862
               cclh3   304.305 vs   396.046 difference   -91.741
              cf2cl2   290.446 vs   392.237 difference  -101.791
                 cf2   207.307 vs   258.770 difference   -51.463
                 cf4   373.199 vs   478.740 difference  -105.541
                  cf   109.388 vs   132.710 difference   -23.322
               ch2ch   352.668 vs   446.080 difference   -93.412
              ch2clf   310.738 vs   402.838 difference   -92.100
                ch2c   280.330 vs   359.920 difference   -79.590
               ch2f2   346.466 vs   437.935 difference   -91.469
              ch2nh2   361.860 vs   482.240 difference  -120.380
               ch2nh   333.839 vs   439.450 difference  -105.611
            ch2-sing   133.441 vs   181.440 difference   -47.999
            ch2-trip   156.891 vs   190.740 difference   -33.849
                ch3f   333.760 vs   422.960 difference   -89.200
                 ch3   244.905 vs   307.870 difference   -62.965
              ch3nh2   436.163 vs   582.260 difference  -146.097
               ch3nh   359.269 vs   474.600 difference  -115.331
              ch3ph2   405.197 vs   539.303 difference  -134.106
                 ch4   330.114 vs   420.440 difference   -90.326
              c-hcoh   236.627 vs   317.640 difference   -81.013
                chf3   362.112 vs   459.564 difference   -97.452
                  ch    63.519 vs    84.220 difference   -20.701
              c-hono   218.403 vs   312.170 difference   -93.767
              c-hooo   159.570 vs   233.070 difference   -73.500
         cis-c2f2cl2   398.177 vs   529.019 difference  -130.842
                 cl2    36.622 vs    59.750 difference   -23.128
                clcn   214.417 vs   285.420 difference   -71.003
               clcof   295.424 vs   383.378 difference   -87.954
                 clf    43.419 vs    62.800 difference   -19.381
                clno   138.839 vs   191.958 difference   -53.119
                 clo    41.667 vs    65.440 difference   -23.773
              c-n2h2   201.785 vs   291.080 difference   -89.295
                  cn   137.636 vs   181.360 difference   -43.724
                 co2   310.979 vs   390.140 difference   -79.161
                  co   211.339 vs   259.730 difference   -48.391
                 cs2   213.774 vs   280.760 difference   -66.986
                  cs   130.073 vs   172.210 difference   -42.137
      cyclobutadiene   625.665 vs   820.838 difference  -195.173
         cyclobutane   878.363 vs  1150.396 difference  -272.033
         cyclobutene   768.674 vs  1001.542 difference  -232.868
     cyclopentadiene   912.284 vs  1181.901 difference  -269.617
        cyclopropane   655.457 vs   853.968 difference  -198.511
        cyclopropene   523.502 vs   681.940 difference  -158.438
         cyclopropyl   567.199 vs   737.718 difference  -170.519
        dioxetan2one   567.412 vs   753.117 difference  -185.705
           dioxetane   561.039 vs   750.002 difference  -188.963
           dioxirane   301.471 vs   410.010 difference  -108.539
          dithiotane   497.195 vs   684.391 difference  -187.196
             ethanol   617.769 vs   811.200 difference  -193.431
                f2co   330.535 vs   420.610 difference   -90.075
                  f2    25.535 vs    39.050 difference   -13.515
                fccf   298.941 vs   386.060 difference   -87.119
                 fno   159.591 vs   215.427 difference   -55.836
           formamide   428.311 vs   568.150 difference  -139.839
    formic-anhydride   581.583 vs   757.007 difference  -175.424
              formic   383.647 vs   501.870 difference  -118.223
               furan   766.283 vs   995.125 difference  -228.842
             glyoxal   492.118 vs   635.050 difference  -142.932
               h2ccn   403.133 vs   512.654 difference  -109.521
                h2cn   266.376 vs   343.710 difference   -77.334
                h2co   292.771 vs   374.650 difference   -81.879
                  h2    86.576 vs   109.500 difference   -22.924
                h2no   194.413 vs   274.970 difference   -80.557
                 h2o   171.866 vs   232.980 difference   -61.114
                 h2s   133.779 vs   183.910 difference   -50.131
                hccf   311.998 vs   398.450 difference   -86.452
                 hcl    79.935 vs   107.490 difference   -27.555
               hclo4   172.449 vs   335.412 difference  -162.963
                hcnh   256.132 vs   336.210 difference   -80.078
                 hcn   243.753 vs   313.420 difference   -69.667
                hcno   270.441 vs   364.910 difference   -94.469
                hcof   319.183 vs   403.720 difference   -84.537
                 hco   222.036 vs   279.430 difference   -57.394
                  hf   110.531 vs   141.640 difference   -31.109
                 hnc   228.384 vs   298.180 difference   -69.796
                hnco   334.504 vs   434.680 difference  -100.176
                hnnn   231.451 vs   331.720 difference  -100.269
                 hno   140.575 vs   205.900 difference   -65.325
                hocl   113.265 vs   166.230 difference   -52.965
              hoclo2   156.622 vs   273.177 difference  -116.555
               hoclo   125.908 vs   204.289 difference   -78.381
                hocn   306.717 vs   410.020 difference  -103.303
                 hof   111.579 vs   158.660 difference   -47.081
                honc   252.354 vs   350.110 difference   -97.756
                hooh   187.195 vs   269.080 difference   -81.885
                 hoo   121.993 vs   175.540 difference   -53.547
                  hs    63.627 vs    87.730 difference   -24.103
              ketene   420.234 vs   533.440 difference  -113.206
            methanol   390.516 vs   513.470 difference  -122.954
                n2h4   305.876 vs   438.240 difference  -132.364
                 n2h   160.568 vs   224.820 difference   -64.252
                  n2   172.974 vs   228.480 difference   -55.506
                n2o4   319.319 vs   471.670 difference  -152.351
                 n2o   192.490 vs   270.850 difference   -78.360
            n-butane  1001.964 vs  1302.630 difference  -300.666
                nccn   389.783 vs   501.960 difference  -112.177
               nh2cl   171.329 vs   248.040 difference   -76.711
                nh2f   184.322 vs   256.470 difference   -72.148
                 nh2   133.212 vs   182.580 difference   -49.368
               nh2oh   252.272 vs   359.723 difference  -107.451
                 nh3   217.477 vs   298.010 difference   -80.533
                  nh    63.176 vs    83.090 difference   -19.914
                 no2   160.710 vs   227.870 difference   -67.160
                  no   110.093 vs   152.750 difference   -42.657
           n-pentane  1226.031 vs  1597.309 difference  -371.278
                  o2    88.806 vs   120.820 difference   -32.014
                 ocs   263.783 vs   335.730 difference   -71.947
                  oh    78.390 vs   107.200 difference   -28.810
          oxadiazole   518.657 vs   706.069 difference  -187.412
             oxetane   719.546 vs   948.139 difference  -228.593
             oxirane   496.503 vs   651.490 difference  -154.987
             oxirene   341.826 vs   456.030 difference  -114.204
                  p2    70.661 vs   117.610 difference   -46.949
                  p4   165.071 vs   290.570 difference  -125.499
                 pf3   288.652 vs   365.599 difference   -76.947
                 pf5   427.276 vs   561.565 difference  -134.289
                 ph3   178.022 vs   242.270 difference   -64.248
             propane   777.981 vs  1007.890 difference  -229.909
             propene   670.774 vs   861.550 difference  -190.776
             propyne   551.419 vs   705.570 difference  -154.151
             pyrrole   817.089 vs  1072.798 difference  -255.709
                  s2    74.245 vs   104.250 difference   -30.005
                 s2o   140.476 vs   208.750 difference   -68.274
                 sf6   331.227 vs   485.425 difference  -154.198
               si2h6   412.095 vs   535.880 difference  -123.785
                sif4   473.527 vs   577.760 difference  -104.233
                 sif   119.573 vs   142.720 difference   -23.147
               sih3f   306.520 vs   382.740 difference   -76.220
                sih4   254.735 vs   324.950 difference   -70.215
                 sih    55.037 vs    73.930 difference   -18.893
              silole   848.063 vs  1100.905 difference  -252.842
                 sio   150.743 vs   193.040 difference   -42.297
                 so2   184.417 vs   260.580 difference   -76.163
                 so3   233.367 vs   346.890 difference  -113.523
                  so    94.940 vs   126.470 difference   -31.530
                 ssh   114.264 vs   165.140 difference   -50.876
         t-butadiene   792.378 vs  1013.069 difference  -220.691
        tetrahedrane   591.221 vs   793.489 difference  -202.268
              t-hcoh   240.847 vs   322.460 difference   -81.613
           thiophene   736.322 vs   964.987 difference  -228.665
              t-hono   220.145 vs   312.610 difference   -92.465
              t-hooo   161.957 vs   233.270 difference   -71.313
              t-n2h2   206.619 vs   296.490 difference   -89.871
       trans-c2f2cl2   398.875 vs   529.390 difference  -130.515
mean absolute error  104.921 mean error -104.921

